Magnetic Field Conforming Formulations for Foil Windings

We extend the foil winding homogenization method to magnetic field conforming formulations. We first propose a full magnetic field foil winding formulation by analogy with magnetic flux density conforming formulations. We then introduce the magnetic scalar potential in non-conducting regions to improve the efficiency of the model. This leads to a significant reduction in the number of degrees of freedom, particularly in 3-D applications. The proposed models are verified on two frequency-domain benchmark problems: a 2-D axisymmetric problem and a 3-D problem. They reproduce results obtained with magnetic flux density conforming formulations and with resolved conductor models that explicitly discretize all turns. Moreover, the models are applied in the transient simulation of a high-temperature superconducting coil. In all investigated configurations, the proposed models provide reliable results while considerably reducing the size of the numerical problem to be solved.

==> fig/data/U3_av.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -5.878169042401626e-06  0 0 -3.09812469154377e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -5.905099052402784e-06  0 0 -3.109917347078037e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -5.932003322609387e-06  0 0 -3.121704832214108e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -5.958881634724156e-06  0 0 -3.133486347626867e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -5.985733770449802e-06  0 0 -3.145261093991201e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -6.012559511489041e-06  0 0 -3.157028271981995e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -6.03935863954459e-06  0 0 -3.168787082274132e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -6.066130936319166e-06  0 0 -3.180536725542499e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -6.09287618351548e-06  0 0 -3.192276402461979e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -6.119594162836252e-06  0 0 -3.204005313707458e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -6.146284655984198e-06  0 0 -3.215722659953822e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -6.172947444662032e-06  0 0 -3.227427641875954e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -6.199582310572468e-06  0 0 -3.239119460148741e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -6.226189035418222e-06  0 0 -3.250797315447064e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -6.252767400902013e-06  0 0 -3.262460408445813e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -6.279317188726553e-06  0 0 -3.274107939819869e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -6.305838180594563e-06  0 0 -3.285739110244121e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -6.33233015820875e-06  0 0 -3.297353120393449e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -6.35879290327184e-06  0 0 -3.308949170942741e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -6.385226197486539e-06  0 0 -3.320526462566882e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -6.41162982255557e-06  0 0 -3.332084195940757e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -6.438003560181645e-06  0 0 -3.343621571739248e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -6.464347192067481e-06  0 0 -3.355137790637245e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -6.490660499915794e-06  0 0 -3.366632053309628e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -6.516943265429298e-06  0 0 -3.378103560431285e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -6.54319527031071e-06  0 0 -3.3895515126771e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -6.569416296262744e-06  0 0 -3.400975110721957e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -6.595606124988118e-06  0 0 -3.412373555240743e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -6.621764538189546e-06  0 0 -3.423746046908343e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -6.647891317569745e-06  0 0 -3.435091786399639e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -6.673986244831429e-06  0 0 -3.446409974389518e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -6.700049101677316e-06  0 0 -3.457699811552866e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -6.726079669810118e-06  0 0 -3.468960498564564e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -6.752077730932558e-06  0 0 -3.480191236099503e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -6.778043066747344e-06  0 0 -3.491391224832563e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -6.803975458957191e-06  0 0 -3.502559665438629e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -6.829874689264824e-06  0 0 -3.513695758592589e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -6.855740539372947e-06  0 0 -3.524798704969326e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -6.881572790984286e-06  0 0 -3.535867705243726e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -6.90737122580155e-06  0 0 -3.546901960090672e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -6.933135625527457e-06  0 0 -3.557900670185051e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -6.958865771864724e-06  0 0 -3.568863036201747e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -6.984561446516063e-06  0 0 -3.579788258815645e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -7.010222431184192e-06  0 0 -3.590675538701629e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -7.035848507571829e-06  0 0 -3.601524076534587e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -7.061439457381685e-06  0 0 -3.612333072989402e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -7.086995062316479e-06  0 0 -3.623101728740957e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -7.112515104078923e-06  0 0 -3.633829244464139e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -7.13799936437174e-06  0 0 -3.644514820833834e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -7.163447624897638e-06  0 0 -3.655157658524925e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -7.188859667359335e-06  0 0 -3.665756958212297e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -7.214235273459549e-06  0 0 -3.676311920570837e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -7.239574224900994e-06  0 0 -3.686821746275427e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -7.264876303386385e-06  0 0 -3.697285636000955e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -7.290141290618439e-06  0 0 -3.707702790422302e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -7.315368968299872e-06  0 0 -3.718072410214359e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -7.340559118133395e-06  0 0 -3.728393696052004e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -7.365711521821731e-06  0 0 -3.738665848610127e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -7.390825961067592e-06  0 0 -3.74888806856361e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -7.415902217573691e-06  0 0 -3.75905955658734e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -7.440940073042751e-06  0 0 -3.769179513356202e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -7.465939309177479e-06  0 0 -3.779247139545078e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -7.490899707680597e-06  0 0 -3.789261635828855e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -7.515821050254819e-06  0 0 -3.79922220288242e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -7.540703118602859e-06  0 0 -3.809128041380655e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -7.565545694427435e-06  0 0 -3.818978351998445e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -7.590348559431259e-06  0 0 -3.828772335410675e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -7.615111495317051e-06  0 0 -3.838509192292233e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -7.639834283787527e-06  0 0 -3.848188123317999e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -7.664516706545399e-06  0 0 -3.857808329162862e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -7.689158545293382e-06  0 0 -3.867369010501706e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -7.713759581734195e-06  0 0 -3.876869368009414e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -7.738319597570555e-06  0 0 -3.886308602360873e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -7.762838374505177e-06  0 0 -3.895685914230968e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -7.787315694240774e-06  0 0 -3.905000504294585e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -7.811751338480057e-06  0 0 -3.914251573226604e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -7.836145088925753e-06  0 0 -3.923438321701914e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -7.860496727280569e-06  0 0 -3.932559950395399e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -7.884806035247227e-06  0 0 -3.941615659981945e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -7.909072794528436e-06  0 0 -3.950604651136435e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -7.933296786826918e-06  0 0 -3.959526124533755e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -7.957477793845387e-06  0 0 -3.968379280848791e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -7.981615597286554e-06  0 0 -3.977163320756425e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -8.005709978853141e-06  0 0 -3.985877444931545e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -8.029760720247859e-06  0 0 -3.994520854049036e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -8.053767603173428e-06  0 0 -4.003092748783778e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -8.077730409332559e-06  0 0 -4.011592329810664e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -8.101648920427969e-06  0 0 -4.020018797804571e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -8.125522918162377e-06  0 0 -4.028371353440389e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -8.149352184238494e-06  0 0 -4.036649197393001e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -8.173136500359042e-06  0 0 -4.044851530337293e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -8.196875648226728e-06  0 0 -4.052977552948148e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -8.220569409544275e-06  0 0 -4.061026465900454e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -8.244217566014396e-06  0 0 -4.068997469869092e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -8.267819899339808e-06  0 0 -4.076889765528951e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -8.291376191223223e-06  0 0 -4.084702553554915e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -8.314886223367359e-06  0 0 -4.092435034621865e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -8.338349777474934e-06  0 0 -4.100086409404691e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -8.36176663524866e-06  0 0 -4.107655878578275e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -8.385136578391255e-06  0 0 -4.115142642817503e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -8.408459388605433e-06  0 0 -4.122545902797261e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -8.431734847593909e-06  0 0 -4.129864859192432e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -8.454962737059401e-06  0 0 -4.137098712677901e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -8.478142838704625e-06  0 0 -4.144246663928555e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -8.501274934232297e-06  0 0 -4.151307913619276e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -8.524358805345129e-06  0 0 -4.158281662424952e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -8.547394233745839e-06  0 0 -4.165167111020464e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -8.570381001137148e-06  0 0 -4.171963460080701e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -8.593318889221756e-06  0 0 -4.178669910280548e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -8.616207679702396e-06  0 0 -4.185285662294888e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -8.639047154281776e-06  0 0 -4.191809916798604e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -8.661837094662613e-06  0 0 -4.198241874466585e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -8.68457728254762e-06  0 0 -4.204580735973714e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -8.707267499639513e-06  0 0 -4.210825701994873e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -8.729907527641012e-06  0 0 -4.216975973204954e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -8.752497148254831e-06  0 0 -4.223030750278835e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -8.775036143183686e-06  0 0 -4.228989233891407e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -8.797524294130288e-06  0 0 -4.234850624717551e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -8.819961382797359e-06  0 0 -4.240614123432151e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -8.842347190887606e-06  0 0 -4.246278930710094e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -8.864681500103758e-06  0 0 -4.251844247226266e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -8.886964092148519e-06  0 0 -4.257309273655549e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -8.909194748724614e-06  0 0 -4.262673210672832e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -8.931373251534743e-06  0 0 -4.267935258952995e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -8.95349938228164e-06  0 0 -4.273094619170928e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -8.975572922668015e-06  0 0 -4.27815049200151e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -8.997593654396578e-06  0 0 -4.283102078119633e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.019561359170048e-06  0 0 -4.287948578200176e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.041475818691138e-06  0 0 -4.292689192918027e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.063336814662572e-06  0 0 -4.297323122948068e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.085144128787059e-06  0 0 -4.301849568965189e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.106897542767314e-06  0 0 -4.306267731644271e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.12859683830606e-06  0 0 -4.310576811660202e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.150241797106001e-06  0 0 -4.314776009687859e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.171832200869862e-06  0 0 -4.318864526402139e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.193367831300353e-06  0 0 -4.322841562477919e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.214848470100199e-06  0 0 -4.326706318590085e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.236273898972101e-06  0 0 -4.330457995413523e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.257643899618787e-06  0 0 -4.334095793623119e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.278958253742972e-06  0 0 -4.337618913893754e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.300216743047362e-06  0 0 -4.34102655690032e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.321419149234683e-06  0 0 -4.344317923317692e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.342565254007646e-06  0 0 -4.347492213820763e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.363654839068963e-06  0 0 -4.350548629084416e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.384687686121359e-06  0 0 -4.353486369783534e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.405663576867544e-06  0 0 -4.356304636593005e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.426582293010233e-06  0 0 -4.35900263018771e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.447443616252141e-06  0 0 -4.361579551242536e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.46824732829599e-06  0 0 -4.364034600432371e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.488993210844484e-06  0 0 -4.366366978432095e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.509681045600354e-06  0 0 -4.368575885916596e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.530310614266304e-06  0 0 -4.370660523560757e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.550881698545056e-06  0 0 -4.372620092039462e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.57139408013932e-06  0 0 -4.374453792027601e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.591847540751816e-06  0 0 -4.376160824200055e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.612241862085261e-06  0 0 -4.377740389231709e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.632576825842364e-06  0 0 -4.379191687797449e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.652852213725848e-06  0 0 -4.380513920572161e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.673067807438423e-06  0 0 -4.381706288230726e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.69322338868281e-06  0 0 -4.382767991448031e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.713318739161716e-06  0 0 -4.383698230898964e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.733353640577867e-06  0 0 -4.384496207258408e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.753327874633976e-06  0 0 -4.385161121201244e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.773241223032751e-06  0 0 -4.385692173402362e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -9.793093467476916e-06  0 0 -4.386088564536646e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -9.812884389669188e-06  0 0 -4.386349495278979e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -9.832613771312278e-06  0 0 -4.386474166304249e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -9.852281394108899e-06  0 0 -4.386461778287335e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -9.871887039761775e-06  0 0 -4.38631153190313e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -9.891430489973615e-06  0 0 -4.386022627826512e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -9.910911526447137e-06  0 0 -4.385594266732369e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -9.930329930885055e-06  0 0 -4.385025649295588e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -9.949685484990084e-06  0 0 -4.384315976191052e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -9.968977970464944e-06  0 0 -4.383464448093642e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -9.988207169012348e-06  0 0 -4.382470265678248e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -1.000737286233501e-05  0 0 -4.381332629619757e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -1.002647483213565e-05  0 0 -4.380050740593046e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -1.004551286011699e-05  0 0 -4.378623799273007e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -1.006448672798173e-05  0 0 -4.377051006334522e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -1.008339621743259e-05  0 0 -4.375331562452476e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -1.010224111017229e-05  0 0 -4.373464668301755e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -1.012102118790354e-05  0 0 -4.371449524557241e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -1.013973623232907e-05  0 0 -4.369285331893823e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -1.015838602515158e-05  0 0 -4.366971290986384e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -1.017697034807379e-05  0 0 -4.36450660250981e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -1.019548898279842e-05  0 0 -4.361890467138984e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -1.021394171102818e-05  0 0 -4.359122085548791e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -1.023232831446579e-05  0 0 -4.356200658414119e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -1.025064857481396e-05  0 0 -4.353125386409849e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -1.026890227377541e-05  0 0 -4.349895470210867e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -1.028708919305286e-05  0 0 -4.346510110492062e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -1.030520911434903e-05  0 0 -4.342968507928313e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -1.032326181936661e-05  0 0 -4.33926986319451e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -1.034124708980834e-05  0 0 -4.335413376965532e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -1.035916470737692e-05  0 0 -4.33139824991627e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -1.037701445377508e-05  0 0 -4.327223682721606e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -1.039479611070554e-05  0 0 -4.322888876056426e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -1.041250945987099e-05  0 0 -4.318393030595611e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -1.043015428297417e-05  0 0 -4.313735347014054e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -1.044773036171778e-05  0 0 -4.308915025986632e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -1.046523747780455e-05  0 0 -4.303931268188234e-05  


==> fig/data/U3_h.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -5.877676409689778e-06  0 0 -3.114184993725758e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -5.903704509611498e-06  0 0 -3.125988407665058e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -5.92972710179922e-06  0 0 -3.137786737796934e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -5.955743769375427e-06  0 0 -3.149579183768022e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -5.981754095462601e-06  0 0 -3.161364945224952e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -6.007757663183228e-06  0 0 -3.173143221814356e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -6.033754055659793e-06  0 0 -3.18491321318287e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -6.059742856014777e-06  0 0 -3.196674118977125e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -6.085723647370664e-06  0 0 -3.208425138843754e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -6.111696012849941e-06  0 0 -3.220165472429392e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -6.137659535575086e-06  0 0 -3.231894319380669e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -6.163613798668591e-06  0 0 -3.24361087934422e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -6.189558385252934e-06  0 0 -3.255314351966675e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -6.2154928784506e-06  0 0 -3.26700393689467e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -6.241416861384073e-06  0 0 -3.278678833774836e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -6.267329917175837e-06  0 0 -3.290338242253806e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -6.293231628948379e-06  0 0 -3.301981361978216e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -6.319121579824173e-06  0 0 -3.313607392594694e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -6.344999352925717e-06  0 0 -3.325215533749876e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -6.370864531375484e-06  0 0 -3.336804985090395e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -6.396716698295965e-06  0 0 -3.348374946262882e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -6.422555436809633e-06  0 0 -3.35992461691397e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -6.448380330038986e-06  0 0 -3.371453196690294e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -6.474190961106499e-06  0 0 -3.382959885238485e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -6.499986913134659e-06  0 0 -3.394443882205178e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -6.525767769245947e-06  0 0 -3.405904387237003e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -6.551533112562849e-06  0 0 -3.417340599980595e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -6.57728252620785e-06  0 0 -3.428751720082586e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -6.603015593303433e-06  0 0 -3.440136947189609e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -6.628731896972079e-06  0 0 -3.451495480948298e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -6.654431020336273e-06  0 0 -3.462826521005283e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -6.680112546518505e-06  0 0 -3.4741292670072e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -6.705776058641246e-06  0 0 -3.485402918600679e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -6.731421139826997e-06  0 0 -3.496646675432357e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -6.757047373198229e-06  0 0 -3.507859737148863e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -6.782654341877426e-06  0 0 -3.519041303396831e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -6.808241628987079e-06  0 0 -3.530190573822895e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -6.833808817649667e-06  0 0 -3.541306748073686e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -6.859355490987677e-06  0 0 -3.55238902579584e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -6.88488123212359e-06  0 0 -3.563436606635986e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -6.91038562417989e-06  0 0 -3.57444869024076e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -6.935868250279062e-06  0 0 -3.585424476256792e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -6.961328693543588e-06  0 0 -3.596363164330717e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -6.986766537095955e-06  0 0 -3.607263954109168e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -7.012181364058648e-06  0 0 -3.618126045238777e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -7.037572757554146e-06  0 0 -3.628948637366178e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -7.062940300704935e-06  0 0 -3.639730930138002e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -7.088283576633497e-06  0 0 -3.650472123200882e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -7.11360216846232e-06  0 0 -3.661171416201455e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -7.138895659313884e-06  0 0 -3.671828008786348e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -7.164163632310679e-06  0 0 -3.682441100602197e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -7.189405670575179e-06  0 0 -3.693009891295634e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -7.214621357229876e-06  0 0 -3.703533580513293e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -7.239810275397251e-06  0 0 -3.714011367901806e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -7.264972008199788e-06  0 0 -3.724442453107807e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -7.290106138759971e-06  0 0 -3.734826035777927e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -7.315212250200283e-06  0 0 -3.745161315558801e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -7.340289925643207e-06  0 0 -3.75544749209706e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -7.365338748211232e-06  0 0 -3.765683765039338e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -7.390358301026836e-06  0 0 -3.775869334032268e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -7.415348167212509e-06  0 0 -3.786003398722482e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -7.440307929890727e-06  0 0 -3.796085158756613e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -7.465237172183979e-06  0 0 -3.806113813781294e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -7.490135477214748e-06  0 0 -3.81608856344316e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -7.515002428105518e-06  0 0 -3.826008607388839e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -7.539837607978773e-06  0 0 -3.835873145264969e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -7.564640599956994e-06  0 0 -3.845681376718179e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -7.589410987162671e-06  0 0 -3.855432501395106e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -7.614148352718282e-06  0 0 -3.865125718942379e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -7.638852279746311e-06  0 0 -3.874760229006632e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -7.663522351369249e-06  0 0 -3.8843352312345e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -7.688158150709571e-06  0 0 -3.893849925272613e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -7.712759260889766e-06  0 0 -3.903303510767605e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -7.737325265032316e-06  0 0 -3.912695187366111e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -7.761855746259709e-06  0 0 -3.922024154714761e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -7.786350287694417e-06  0 0 -3.931289612460186e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -7.81080847245894e-06  0 0 -3.940490760249025e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -7.83522988367575e-06  0 0 -3.949626797727906e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -7.859614104467336e-06  0 0 -3.958696924543464e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -7.883960717956182e-06  0 0 -3.96770034034233e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -7.908269307264766e-06  0 0 -3.97663624477114e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -7.932539455515583e-06  0 0 -3.985503837476523e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -7.956770745831107e-06  0 0 -3.994302318105115e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -7.980962761333826e-06  0 0 -4.003030886303548e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -8.005115085146224e-06  0 0 -4.011688741718456e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -8.029227300390783e-06  0 0 -4.020275083996469e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -8.053298990189985e-06  0 0 -4.028789112784221e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -8.077329737666321e-06  0 0 -4.037230027728347e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -8.101319125942266e-06  0 0 -4.045597028475478e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -8.125266738140315e-06  0 0 -4.053889314672246e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -8.14917215738294e-06  0 0 -4.062106085965286e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -8.173034966792631e-06  0 0 -4.070246542001229e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -8.196854749491871e-06  0 0 -4.078309882426709e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -8.220631088603145e-06  0 0 -4.086295306888361e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -8.244363567248936e-06  0 0 -4.094202015032812e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -8.268051768551727e-06  0 0 -4.102029206506701e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -8.291695275634001e-06  0 0 -4.109776080956657e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -8.315293671618245e-06  0 0 -4.117441838029315e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -8.33884653962694e-06  0 0 -4.125025677371308e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -8.362353462782573e-06  0 0 -4.132526798629266e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -8.385814024207626e-06  0 0 -4.139944401449825e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -8.409227807024582e-06  0 0 -4.147277685479616e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -8.432594394355924e-06  0 0 -4.154525850365273e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -8.455913369324141e-06  0 0 -4.161688095753428e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -8.479184315051712e-06  0 0 -4.168763621290715e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -8.502406814661123e-06  0 0 -4.175751626623769e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -8.525580451274855e-06  0 0 -4.182651311399218e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -8.548704808015399e-06  0 0 -4.189461875263697e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -8.57177946800523e-06  0 0 -4.196182517863838e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -8.594804014366833e-06  0 0 -4.202812438846276e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -8.617778030222699e-06  0 0 -4.209350837857643e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -8.64070109869531e-06  0 0 -4.215796914544573e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -8.663572802907143e-06  0 0 -4.222149868553694e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -8.686392725980687e-06  0 0 -4.228408899531644e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -8.709160451038426e-06  0 0 -4.234573207125057e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -8.731875561202841e-06  0 0 -4.240641990980558e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -8.75453763959642e-06  0 0 -4.246614450744789e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -8.777146269341644e-06  0 0 -4.252489786064378e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -8.799701033561e-06  0 0 -4.25826719658596e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -8.822201515376962e-06  0 0 -4.263945881956164e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -8.84464729791203e-06  0 0 -4.269525041821629e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -8.867037964288678e-06  0 0 -4.275003875828982e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -8.88937309762939e-06  0 0 -4.28038158362486e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -8.911652281056647e-06  0 0 -4.285657364855891e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -8.933875097692941e-06  0 0 -4.290830419168715e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -8.956041130660752e-06  0 0 -4.295899946209959e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -8.978149963082563e-06  0 0 -4.300865145626261e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.000201178080857e-06  0 0 -4.305725217064247e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.022194358778117e-06  0 0 -4.310479360170555e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.044129088296835e-06  0 0 -4.315126774591816e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.066004949759487e-06  0 0 -4.319666659974665e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.087821526288555e-06  0 0 -4.324098215965732e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.109578401006536e-06  0 0 -4.328420642211654e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.131275157035894e-06  0 0 -4.332633138359056e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.15291137749913e-06  0 0 -4.33673490405458e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.174486645518717e-06  0 0 -4.340725138944855e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.196000544217149e-06  0 0 -4.344603042676513e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.2174526567169e-06  0 0 -4.348367814896187e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.238842566140459e-06  0 0 -4.35201865525051e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.260169855610308e-06  0 0 -4.355554763386118e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.281434108248936e-06  0 0 -4.358975338949641e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.302634907178818e-06  0 0 -4.362279581587711e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.323771835522443e-06  0 0 -4.365466690946962e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.344844476402296e-06  0 0 -4.368535866674027e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.365852412940857e-06  0 0 -4.37148630841554e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.386795228260618e-06  0 0 -4.374317215818134e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.40767250548405e-06  0 0 -4.377027788528437e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.428483827733644e-06  0 0 -4.379617226193087e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.449228778131888e-06  0 0 -4.382084728458716e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.469906939801261e-06  0 0 -4.384429494971956e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.490517895864244e-06  0 0 -4.386650725379442e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.511061229443327e-06  0 0 -4.388747619327804e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.531536523660991e-06  0 0 -4.390719376463675e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.551943361639723e-06  0 0 -4.39256519643369e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.572281326501997e-06  0 0 -4.394284278884479e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.592550001370308e-06  0 0 -4.395875823462677e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.612748969367136e-06  0 0 -4.397339029814917e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.632877813614964e-06  0 0 -4.398673097587835e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.652936117236277e-06  0 0 -4.399877226428055e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.672923463353559e-06  0 0 -4.400950615982218e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.692839435089286e-06  0 0 -4.401892465896953e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.712683615565959e-06  0 0 -4.402701975818896e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.732455587906047e-06  0 0 -4.403378345394675e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.752154935232037e-06  0 0 -4.403920774270928e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -9.771781240666417e-06  0 0 -4.404328462094285e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -9.79133408733167e-06  0 0 -4.40460060851138e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -9.810813058350277e-06  0 0 -4.404736413168845e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -9.830217736844721e-06  0 0 -4.404735075713311e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -9.849547705937492e-06  0 0 -4.404595795791415e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -9.868802548751067e-06  0 0 -4.404317773049791e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -9.887981848407935e-06  0 0 -4.403900207135061e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -9.907085188030573e-06  0 0 -4.403342297693873e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -9.926112150741474e-06  0 0 -4.402643244372853e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -9.945062319663119e-06  0 0 -4.401802246818629e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -9.963935277917985e-06  0 0 -4.400818504677841e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -9.982730608628564e-06  0 0 -4.399691217597121e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -1.000144789491734e-05  0 0 -4.398419585223096e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -1.002008671990679e-05  0 0 -4.397002807202408e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -1.00386466667194e-05  0 0 -4.395440083181682e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -1.005712731847766e-05  0 0 -4.393730612807554e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -1.007552825830405e-05  0 0 -4.39187359572666e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -1.009384906932105e-05  0 0 -4.389868231585624e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -1.011208933465115e-05  0 0 -4.387713720031089e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -1.013024863741682e-05  0 0 -4.385409260709683e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -1.014832656074057e-05  0 0 -4.382954053268038e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -1.016632268774486e-05  0 0 -4.38034729735279e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -1.018423660155219e-05  0 0 -4.377588192610568e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -1.020206788528503e-05  0 0 -4.374675938688008e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -1.021981612206587e-05  0 0 -4.371609735231742e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -1.02374808950172e-05  0 0 -4.368388781888403e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -1.02550617872615e-05  0 0 -4.365012278304623e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -1.027255838192125e-05  0 0 -4.361479424127035e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -1.028997026211893e-05  0 0 -4.357789419002276e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -1.030729701097703e-05  0 0 -4.353941462576971e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -1.032453821161804e-05  0 0 -4.34993475449776e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -1.034169344716443e-05  0 0 -4.345768494411271e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -1.03587623007387e-05  0 0 -4.341441881964142e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -1.037574435546332e-05  0 0 -4.336954116802999e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -1.039263919446078e-05  0 0 -4.332304398574483e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -1.040944640085357e-05  0 0 -4.327491926925219e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -1.042616555776416e-05  0 0 -4.322515901501845e-05  


==> fig/data/U3_hphi.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -5.877665002113702e-06  0 0 -3.114185043129703e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -5.903693069818595e-06  0 0 -3.125988457116222e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -5.929715629704163e-06  0 0 -3.137786787296708e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -5.955732264891698e-06  0 0 -3.14957923331778e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -5.981742558502497e-06  0 0 -3.161364994826056e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -6.007746093657848e-06  0 0 -3.173143271468153e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -6.033742453479054e-06  0 0 -3.184913262890689e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -6.059731221087405e-06  0 0 -3.196674168740284e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -6.085711979604188e-06  0 0 -3.208425188663553e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -6.11168431215071e-06  0 0 -3.220165522307119e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -6.137647801848256e-06  0 0 -3.231894369317595e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -6.163602031818123e-06  0 0 -3.243610929341602e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -6.189546585181605e-06  0 0 -3.255314402025756e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -6.215481045059993e-06  0 0 -3.267003987016676e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -6.241404994574588e-06  0 0 -3.278678883960982e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -6.267318016846676e-06  0 0 -3.290338292505289e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -6.293219694997559e-06  0 0 -3.301981412296218e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -6.319109612148521e-06  0 0 -3.313607442980383e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -6.344987351420868e-06  0 0 -3.325215584204408e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -6.370852495935885e-06  0 0 -3.336805035614905e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -6.396704628814871e-06  0 0 -3.348374996858497e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -6.422543333179114e-06  0 0 -3.359924667581798e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -6.448368192149917e-06  0 0 -3.371453247431429e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -6.474178788848568e-06  0 0 -3.382959936054007e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -6.49997470639636e-06  0 0 -3.394443933096151e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -6.525755527914593e-06  0 0 -3.405904438204476e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -6.551520836524554e-06  0 0 -3.417340651025605e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -6.577270215347541e-06  0 0 -3.428751771206151e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -6.60300324750485e-06  0 0 -3.440136998392736e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -6.628719516117771e-06  0 0 -3.451495532231975e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -6.654418604307599e-06  0 0 -3.46282657237049e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -6.680100095195631e-06  0 0 -3.474129318454896e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -6.705763571903153e-06  0 0 -3.485402970131809e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -6.731408617551473e-06  0 0 -3.496646727047855e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -6.757034815261873e-06  0 0 -3.507859788849643e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -6.782641748155648e-06  0 0 -3.519041355183795e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -6.808228999354098e-06  0 0 -3.530190625696931e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -6.833796151978513e-06  0 0 -3.541306800035666e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -6.859342789150192e-06  0 0 -3.552389077846621e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -6.88486849399042e-06  0 0 -3.563436658776411e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -6.910372849620499e-06  0 0 -3.574448742471656e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -6.93585543916172e-06  0 0 -3.585424528578973e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -6.961315845735375e-06  0 0 -3.59636321674498e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -6.986753652462762e-06  0 0 -3.607264006616297e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -7.012168442465174e-06  0 0 -3.618126097839541e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -7.037559798863905e-06  0 0 -3.62894869006133e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -7.062927304780248e-06  0 0 -3.639730982928281e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -7.088270543335494e-06  0 0 -3.650472176087012e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -7.113589097650946e-06  0 0 -3.661171469184145e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -7.13888255084789e-06  0 0 -3.671828061866293e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -7.164150486047624e-06  0 0 -3.682441153780077e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -7.189392486371438e-06  0 0 -3.693009944572114e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -7.214608134940632e-06  0 0 -3.703533633889022e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -7.239797014876494e-06  0 0 -3.714011421377421e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -7.264958709300324e-06  0 0 -3.724442506683926e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -7.290092801333413e-06  0 0 -3.734826089455158e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -7.315198874097053e-06  0 0 -3.745161369337732e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -7.340276510712539e-06  0 0 -3.755447545978268e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -7.365325294301171e-06  0 0 -3.765683819023386e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -7.390344807984233e-06  0 0 -3.775869388119701e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -7.415334634883029e-06  0 0 -3.786003452913833e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -7.440294358118844e-06  0 0 -3.796085213052398e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -7.465223560812979e-06  0 0 -3.806113868182016e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -7.490121826086723e-06  0 0 -3.816088617949304e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -7.514988737061374e-06  0 0 -3.82600866200088e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -7.539823876858227e-06  0 0 -3.835873199983363e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -7.56462682859857e-06  0 0 -3.845681431543369e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -7.589397175403704e-06  0 0 -3.85543255632752e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -7.614134500394917e-06  0 0 -3.86512577398243e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -7.638838386693505e-06  0 0 -3.87476028415472e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -7.663508417420766e-06  0 0 -3.884335286491007e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -7.68814417569799e-06  0 0 -3.893849980637908e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -7.712745244646471e-06  0 0 -3.903303566242042e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -7.737311207387504e-06  0 0 -3.912695242950028e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -7.761841647042386e-06  0 0 -3.922024210408483e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -7.786336146732404e-06  0 0 -3.931289668264025e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -7.810794289578859e-06  0 0 -3.940490816163273e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -7.835215658703039e-06  0 0 -3.949626853752844e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -7.859599837226244e-06  0 0 -3.958696980679357e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -7.883946408269764e-06  0 0 -3.96770039658943e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -7.908254954954895e-06  0 0 -3.97663630112968e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -7.932525060402932e-06  0 0 -3.985503893946725e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -7.956756307735163e-06  0 0 -3.994302374687185e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -7.98094828007289e-06  0 0 -4.003030942997677e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -8.005100560537404e-06  0 0 -4.011688798524819e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -8.029212732249999e-06  0 0 -4.020275140915228e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -8.053284378331968e-06  0 0 -4.028789169815524e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -8.077315081904604e-06  0 0 -4.037230084872325e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -8.101304426089203e-06  0 0 -4.045597085732247e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -8.125251994007061e-06  0 0 -4.05388937204191e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -8.14915736877947e-06  0 0 -4.062106143447933e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -8.173020133527723e-06  0 0 -4.07024659959693e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -8.196839871373114e-06  0 0 -4.078309940135524e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -8.22061616543694e-06  0 0 -4.086295364710331e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -8.244348598840491e-06  0 0 -4.094202072967967e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -8.268036754705066e-06  0 0 -4.102029264555053e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -8.291680216151953e-06  0 0 -4.109776139118205e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -8.315278566302452e-06  0 0 -4.117441896304042e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -8.338831388277855e-06  0 0 -4.125025735759183e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -8.362338265199451e-06  0 0 -4.132526857130246e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -8.385798780188542e-06  0 0 -4.139944460063849e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -8.40921251636642e-06  0 0 -4.147277744206607e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -8.432579056854371e-06  0 0 -4.154525909205141e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -8.455897984773705e-06  0 0 -4.161688154706069e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -8.4791688832457e-06  0 0 -4.168763680356008e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -8.502391335391658e-06  0 0 -4.175751685801578e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -8.525564924332876e-06  0 0 -4.182651370689396e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -8.548689233190639e-06  0 0 -4.18946193466608e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -8.571763845086246e-06  0 0 -4.196182577378247e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -8.594788343140994e-06  0 0 -4.202812498472516e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -8.617762310476171e-06  0 0 -4.209350897595506e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -8.640685330213076e-06  0 0 -4.215796974393836e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -8.663556985473001e-06  0 0 -4.222149928514121e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -8.686376859377239e-06  0 0 -4.228408959602976e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -8.709144535047087e-06  0 0 -4.234573267307027e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -8.731859595603836e-06  0 0 -4.24064205127289e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -8.75452162416878e-06  0 0 -4.246614511147181e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -8.777130203863219e-06  0 0 -4.252489846576518e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -8.79968491780844e-06  0 0 -4.258267257207521e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -8.822185349125736e-06  0 0 -4.263945942686804e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -8.844631080936409e-06  0 0 -4.26952510266099e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -8.86702169636175e-06  0 0 -4.275003936776694e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -8.889356778523047e-06  0 0 -4.280381644680538e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -8.911635910541599e-06  0 0 -4.285657426019134e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -8.933858675538704e-06  0 0 -4.290830480439105e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -8.956024656635651e-06  0 0 -4.295900007587067e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -8.978133436953735e-06  0 0 -4.300865207109639e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.000184599614246e-06  0 0 -4.305725278653439e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.022177727738481e-06  0 0 -4.310479421865082e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.044112404447741e-06  0 0 -4.315126836391189e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.065988212863311e-06  0 0 -4.319666721878379e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.087804736106487e-06  0 0 -4.32409827797327e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.10956155729857e-06  0 0 -4.32842070432248e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.131258259560841e-06  0 0 -4.332633200572621e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.152894426014608e-06  0 0 -4.336734966370319e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.174469639781155e-06  0 0 -4.340725201362192e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.195983483981778e-06  0 0 -4.344603105194851e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.217435541737775e-06  0 0 -4.34836787751492e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.238825396170435e-06  0 0 -4.352018717969016e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.260152630401058e-06  0 0 -4.355554826203755e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.281416827550935e-06  0 0 -4.35897540186576e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.302617570741357e-06  0 0 -4.362279644601642e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.32375444309362e-06  0 0 -4.365466754058023e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.344827027729022e-06  0 0 -4.368535929881523e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.365834907768853e-06  0 0 -4.371486371718756e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.386777666334409e-06  0 0 -4.374317279216344e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.407654886546979e-06  0 0 -4.377027852020901e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.428466151527863e-06  0 0 -4.379617289779047e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.449211044398358e-06  0 0 -4.382084792137403e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.469889148279743e-06  0 0 -4.384429558742583e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.490500046293329e-06  0 0 -4.386650789241208e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.511043321560402e-06  0 0 -4.388747683279892e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.53151855720226e-06  0 0 -4.390719440505255e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.551925336340193e-06  0 0 -4.392565260563919e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.572263242095493e-06  0 0 -4.394284343102494e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.592531857589463e-06  0 0 -4.395875887767607e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.612730765943387e-06  0 0 -4.397339094205871e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.632859550278566e-06  0 0 -4.398673162063904e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.652917793716289e-06  0 0 -4.399877290988325e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.672905079377859e-06  0 0 -4.400950680625754e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.692820990384555e-06  0 0 -4.401892530622804e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.712665109857687e-06  0 0 -4.4027020406261e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.732437020918537e-06  0 0 -4.403378410282255e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.752136306688405e-06  0 0 -4.403920839237887e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -9.771762550288588e-06  0 0 -4.404328527139618e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -9.791315334840374e-06  0 0 -4.404600673634062e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -9.81079424346506e-06  0 0 -4.40473647836784e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -9.830198859283934e-06  0 0 -4.404735140987567e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -9.8495287654183e-06  0 0 -4.404595861139863e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -9.868783544989446e-06  0 0 -4.404317838471349e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -9.887962781118666e-06  0 0 -4.403900272628636e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -9.907066056927261e-06  0 0 -4.403342363258348e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -9.926092955536512e-06  0 0 -4.402643310007102e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -9.945043060067724e-06  0 0 -4.401802312521514e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -9.963915953642185e-06  0 0 -4.400818570448203e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -9.982711219381195e-06  0 0 -4.399691283433791e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -1.000142844040605e-05  0 0 -4.398419651124888e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -1.002006719983803e-05  0 0 -4.397002873168121e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -1.003862708079844e-05  0 0 -4.395440149210101e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -1.005710766640857e-05  0 0 -4.393730678897448e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -1.007550853978972e-05  0 0 -4.391873661876784e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -1.009382928406317e-05  0 0 -4.389868297794719e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -1.011206948235024e-05  0 0 -4.387713786297879e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -1.01302287177722e-05  0 0 -4.385409327032881e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -1.014830657345035e-05  0 0 -4.382954119646339e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -1.016630263250599e-05  0 0 -4.380347363784873e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -1.018421647806041e-05  0 0 -4.377588259095103e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -1.020204769323489e-05  0 0 -4.374676005223644e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -1.021979586115076e-05  0 0 -4.371609801817115e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -1.023746056492928e-05  0 0 -4.368388848522135e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -1.025504138769176e-05  0 0 -4.365012344985322e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -1.027253791255949e-05  0 0 -4.361479490853294e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -1.028994972265376e-05  0 0 -4.357789485772671e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -1.030727640109588e-05  0 0 -4.353941529390065e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -1.032451753100713e-05  0 0 -4.349934821352102e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -1.03416726955088e-05  0 0 -4.345768561305393e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -1.035874147772219e-05  0 0 -4.341441948896559e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -1.03757234607686e-05  0 0 -4.336954183772219e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -1.039261822776932e-05  0 0 -4.332304465578992e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -1.040942536184564e-05  0 0 -4.327491993963491e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -1.042614444611886e-05  0 0 -4.322515968572341e-05  


==> fig/data/U3_hphi_Nb1.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -9.208953458400478e-06  0 0 -3.772869147853639e-05  


==> fig/data/U3_hphi_Nb2.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -6.238179177110848e-06  0 0 -3.296302393534302e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -6.261160824596454e-06  0 0 -3.303259102890871e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -6.284142472082059e-06  0 0 -3.310215812247439e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -6.307124119567666e-06  0 0 -3.317172521604008e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -6.330105767053272e-06  0 0 -3.324129230960576e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -6.353087414538878e-06  0 0 -3.331085940317144e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -6.376069062024484e-06  0 0 -3.338042649673712e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -6.399050709510091e-06  0 0 -3.344999359030281e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -6.422032356995695e-06  0 0 -3.351956068386849e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -6.445014004481302e-06  0 0 -3.358912777743418e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -6.467995651966906e-06  0 0 -3.365869487099986e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -6.490977299452514e-06  0 0 -3.372826196456555e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -6.513958946938121e-06  0 0 -3.379782905813123e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -6.536940594423725e-06  0 0 -3.386739615169692e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -6.559922241909332e-06  0 0 -3.39369632452626e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -6.582903889394936e-06  0 0 -3.400653033882828e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -6.605885536880545e-06  0 0 -3.407609743239397e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -6.628867184366148e-06  0 0 -3.414566452595964e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -6.651848831851755e-06  0 0 -3.421523161952533e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -6.674830479337361e-06  0 0 -3.428479871309102e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -6.697812126822968e-06  0 0 -3.43543658066567e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -6.720793774308572e-06  0 0 -3.442393290022238e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -6.743775421794177e-06  0 0 -3.449349999378807e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -6.766757069279784e-06  0 0 -3.456306708735375e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -6.789738716765391e-06  0 0 -3.463263418091943e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -6.812720364250996e-06  0 0 -3.470220127448512e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -6.835702011736603e-06  0 0 -3.47717683680508e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -6.858683659222209e-06  0 0 -3.484133546161649e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -6.881665306707816e-06  0 0 -3.491090255518217e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -6.904646954193421e-06  0 0 -3.498046964874786e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -6.927628601679026e-06  0 0 -3.505003674231354e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -6.950610249164633e-06  0 0 -3.511960383587923e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -6.973591896650237e-06  0 0 -3.518917092944491e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -6.996573544135844e-06  0 0 -3.525873802301059e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -7.019555191621451e-06  0 0 -3.532830511657628e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -7.042536839107056e-06  0 0 -3.539787221014195e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -7.065518486592663e-06  0 0 -3.546743930370765e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -7.088500134078267e-06  0 0 -3.553700639727332e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -7.111481781563874e-06  0 0 -3.560657349083902e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -7.134463429049481e-06  0 0 -3.567614058440469e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -7.157445076535086e-06  0 0 -3.574570767797038e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -7.180426724020693e-06  0 0 -3.581527477153607e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -7.203408371506299e-06  0 0 -3.588484186510175e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -7.226390018991903e-06  0 0 -3.595440895866743e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -7.249371666477511e-06  0 0 -3.602397605223312e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -7.272353313963118e-06  0 0 -3.609354314579881e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -7.295334961448723e-06  0 0 -3.616311023936449e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -7.318316608934327e-06  0 0 -3.623267733293017e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -7.341298256419934e-06  0 0 -3.630224442649585e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -7.36427990390554e-06  0 0 -3.637181152006154e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -7.387261551391147e-06  0 0 -3.644137861362722e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -7.410243198876752e-06  0 0 -3.651094570719291e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -7.433224846362359e-06  0 0 -3.658051280075859e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -7.456206493847963e-06  0 0 -3.665007989432427e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -7.47918814133357e-06  0 0 -3.671964698788996e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -7.502169788819177e-06  0 0 -3.678921408145564e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -7.525151436304782e-06  0 0 -3.685878117502133e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -7.548133083790387e-06  0 0 -3.692834826858701e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -7.571114731275996e-06  0 0 -3.699791536215269e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -7.594096378761599e-06  0 0 -3.706748245571838e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -7.617078026247206e-06  0 0 -3.713704954928406e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -7.640059673732811e-06  0 0 -3.720661664284974e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -7.663041321218419e-06  0 0 -3.727618373641543e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -7.686022968704025e-06  0 0 -3.734575082998111e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -7.70900461618963e-06  0 0 -3.74153179235468e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -7.731986263675236e-06  0 0 -3.748488501711248e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -7.754967911160842e-06  0 0 -3.755445211067817e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -7.777949558646448e-06  0 0 -3.762401920424384e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -7.800931206132052e-06  0 0 -3.769358629780953e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -7.82391285361766e-06  0 0 -3.776315339137521e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -7.846894501103267e-06  0 0 -3.78327204849409e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -7.869876148588871e-06  0 0 -3.790228757850658e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -7.892857796074479e-06  0 0 -3.797185467207227e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -7.915839443560085e-06  0 0 -3.804142176563796e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -7.938821091045693e-06  0 0 -3.811098885920364e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -7.961802738531296e-06  0 0 -3.818055595276932e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -7.984784386016902e-06  0 0 -3.8250123046335e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -8.007766033502508e-06  0 0 -3.831969013990069e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -8.030747680988114e-06  0 0 -3.838925723346637e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -8.05372932847372e-06  0 0 -3.845882432703206e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -8.076710975959325e-06  0 0 -3.852839142059774e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -8.099692623444933e-06  0 0 -3.859795851416343e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -8.122674270930537e-06  0 0 -3.866752560772911e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -8.145655918416143e-06  0 0 -3.87370927012948e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -8.168637565901749e-06  0 0 -3.880665979486048e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -8.191619213387356e-06  0 0 -3.887622688842616e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -8.214600860872963e-06  0 0 -3.894579398199185e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -8.237582508358568e-06  0 0 -3.901536107555753e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -8.260564155844172e-06  0 0 -3.908492816912321e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -8.28354580332978e-06  0 0 -3.91544952626889e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -8.306527450815385e-06  0 0 -3.922406235625458e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -8.329509098300991e-06  0 0 -3.929362944982027e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -8.352490745786597e-06  0 0 -3.936319654338595e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -8.375472393272205e-06  0 0 -3.943276363695164e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -8.398454040757809e-06  0 0 -3.950233073051732e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -8.421435688243415e-06  0 0 -3.957189782408301e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -8.44441733572902e-06  0 0 -3.964146491764868e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -8.467398983214626e-06  0 0 -3.971103201121436e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -8.490380630700234e-06  0 0 -3.978059910478006e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -8.513362278185838e-06  0 0 -3.985016619834573e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -8.536343925671445e-06  0 0 -3.991973329191143e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -8.559325573157051e-06  0 0 -3.998930038547711e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -8.582307220642655e-06  0 0 -4.005886747904278e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -8.605288868128263e-06  0 0 -4.012843457260847e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -8.628270515613868e-06  0 0 -4.019800166617415e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -8.651252163099474e-06  0 0 -4.026756875973984e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -8.674233810585082e-06  0 0 -4.033713585330552e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -8.697215458070688e-06  0 0 -4.040670294687122e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -8.720197105556292e-06  0 0 -4.047627004043689e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -8.743178753041898e-06  0 0 -4.054583713400258e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -8.766160400527505e-06  0 0 -4.061540422756826e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -8.789142048013111e-06  0 0 -4.068497132113394e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -8.812123695498719e-06  0 0 -4.075453841469964e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -8.835105342984323e-06  0 0 -4.082410550826531e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -8.858086990469929e-06  0 0 -4.0893672601831e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -8.881068637955535e-06  0 0 -4.096323969539668e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -8.90405028544114e-06  0 0 -4.103280678896237e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -8.927031932926746e-06  0 0 -4.110237388252805e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -8.950013580412356e-06  0 0 -4.117194097609374e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -8.972995227897957e-06  0 0 -4.124150806965942e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -8.995976875383564e-06  0 0 -4.13110751632251e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -9.018958522869172e-06  0 0 -4.138064225679079e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -9.041940170354778e-06  0 0 -4.145020935035648e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -9.064921817840383e-06  0 0 -4.151977644392216e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -9.087903465325987e-06  0 0 -4.158934353748784e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -9.110885112811597e-06  0 0 -4.165891063105353e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -9.133866760297203e-06  0 0 -4.172847772461921e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.156848407782808e-06  0 0 -4.179804481818489e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.17983005526841e-06  0 0 -4.186761191175057e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.20281170275402e-06  0 0 -4.193717900531625e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.225793350239624e-06  0 0 -4.200674609888194e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.248774997725227e-06  0 0 -4.207631319244762e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.271756645210838e-06  0 0 -4.214588028601332e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.294738292696441e-06  0 0 -4.2215447379579e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.317719940182049e-06  0 0 -4.228501447314468e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.340701587667654e-06  0 0 -4.235458156671035e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.363683235153261e-06  0 0 -4.242414866027604e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.386664882638866e-06  0 0 -4.249371575384173e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.40964653012447e-06  0 0 -4.256328284740741e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.43262817761008e-06  0 0 -4.26328499409731e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.455609825095684e-06  0 0 -4.270241703453878e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.478591472581292e-06  0 0 -4.277198412810447e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.501573120066897e-06  0 0 -4.284155122167015e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.524554767552503e-06  0 0 -4.291111831523584e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.547536415038107e-06  0 0 -4.298068540880152e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.570518062523715e-06  0 0 -4.30502525023672e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.593499710009321e-06  0 0 -4.311981959593289e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.616481357494924e-06  0 0 -4.318938668949857e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.639463004980534e-06  0 0 -4.325895378306426e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.662444652466136e-06  0 0 -4.332852087662993e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.685426299951744e-06  0 0 -4.339808797019562e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.708407947437347e-06  0 0 -4.34676550637613e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.731389594922957e-06  0 0 -4.3537222157327e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.754371242408563e-06  0 0 -4.360678925089268e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.777352889894167e-06  0 0 -4.367635634445836e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.800334537379775e-06  0 0 -4.374592343802405e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.82331618486538e-06  0 0 -4.381549053158973e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.846297832350986e-06  0 0 -4.388505762515541e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.869279479836594e-06  0 0 -4.39546247187211e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.8922611273222e-06  0 0 -4.402419181228678e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.915242774807803e-06  0 0 -4.409375890585246e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.93822442229341e-06  0 0 -4.416332599941815e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.961206069779015e-06  0 0 -4.423289309298383e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.984187717264621e-06  0 0 -4.430246018654952e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -1.000716936475023e-05  0 0 -4.437202728011519e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -1.003015101223583e-05  0 0 -4.444159437368089e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -1.005313265972144e-05  0 0 -4.451116146724657e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -1.007611430720705e-05  0 0 -4.458072856081224e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -1.009909595469265e-05  0 0 -4.465029565437794e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -1.012207760217826e-05  0 0 -4.471986274794363e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -1.014505924966386e-05  0 0 -4.47894298415093e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -1.016804089714947e-05  0 0 -4.485899693507499e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -1.019102254463508e-05  0 0 -4.492856402864067e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -1.021400419212068e-05  0 0 -4.499813112220636e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -1.023698583960629e-05  0 0 -4.506769821577204e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -1.025996748709189e-05  0 0 -4.513726530933772e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -1.02829491345775e-05  0 0 -4.520683240290342e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -1.030593078206311e-05  0 0 -4.52763994964691e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -1.032891242954871e-05  0 0 -4.534596659003477e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -1.035189407703432e-05  0 0 -4.541553368360046e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -1.037487572451992e-05  0 0 -4.548510077716614e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -1.039785737200553e-05  0 0 -4.555466787073183e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -1.042083901949114e-05  0 0 -4.562423496429752e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -1.044382066697674e-05  0 0 -4.569380205786319e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -1.046680231446235e-05  0 0 -4.576336915142889e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -1.048978396194795e-05  0 0 -4.583293624499457e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -1.051276560943356e-05  0 0 -4.590250333856025e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -1.053574725691916e-05  0 0 -4.597207043212592e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -1.055872890440477e-05  0 0 -4.604163752569162e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -1.058171055189038e-05  0 0 -4.61112046192573e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -1.060469219937598e-05  0 0 -4.618077171282299e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -1.062767384686159e-05  0 0 -4.625033880638867e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -1.065065549434719e-05  0 0 -4.631990589995434e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -1.06736371418328e-05  0 0 -4.638947299352004e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -1.069661878931841e-05  0 0 -4.645904008708572e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -1.071960043680401e-05  0 0 -4.652860718065141e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -1.074258208428962e-05  0 0 -4.659817427421708e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -1.076556373177523e-05  0 0 -4.666774136778277e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -1.078854537926083e-05  0 0 -4.673730846134845e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -1.081152702674644e-05  0 0 -4.680687555491415e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -1.083450867423204e-05  0 0 -4.687644264847983e-05  


==> fig/data/U3_hphi_Nb3.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'u_Foil'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.020000001 1e-09 0  0 0 0  0 0 -5.826366807906013e-06  0 0 -3.068785928903455e-05  
15 242  0.02010000099 1e-09 0  9.999999e-05 0 0  0 0 -5.854303407513261e-06  0 0 -3.083517506231976e-05  
15 242  0.02020000098 1e-09 0  0.00019999998 0 0  0 0 -5.882193764270021e-06  0 0 -3.098167072085338e-05  
15 242  0.02030000097 1e-09 0  0.00029999997 0 0  0 0 -5.910037878176288e-06  0 0 -3.112734626463542e-05  
15 242  0.02040000096 1e-09 0  0.00039999996 0 0  0 0 -5.937835749232063e-06  0 0 -3.127220169366589e-05  
15 242  0.02050000095 1e-09 0  0.0004999999500000001 0 0  0 0 -5.965587377437345e-06  0 0 -3.141623700794476e-05  
15 242  0.02060000094 1e-09 0  0.00059999994 0 0  0 0 -5.993292762792137e-06  0 0 -3.155945220747207e-05  
15 242  0.02070000093 1e-09 0  0.0006999999300000002 0 0  0 0 -6.020951905296439e-06  0 0 -3.17018472922478e-05  
15 242  0.02080000092 1e-09 0  0.00079999992 0 0  0 0 -6.048564804950249e-06  0 0 -3.184342226227194e-05  
15 242  0.02090000091 1e-09 0  0.00089999991 0 0  0 0 -6.076131461753567e-06  0 0 -3.198417711754451e-05  
15 272  0.0210000009 1e-09 0  0.0009999999000000002 0 0  0 0 -6.103651875706393e-06  0 0 -3.212411185806549e-05  
15 272  0.02110000089 1e-09 0  0.00109999989 0 0  0 0 -6.13112604680873e-06  0 0 -3.226322648383489e-05  
15 272  0.02120000088 1e-09 0  0.00119999988 0 0  0 0 -6.158553975060574e-06  0 0 -3.240152099485271e-05  
15 272  0.02130000087 1e-09 0  0.00129999987 0 0  0 0 -6.185935660461925e-06  0 0 -3.253899539111894e-05  
15 272  0.02140000086 1e-09 0  0.00139999986 0 0  0 0 -6.213271103012784e-06  0 0 -3.26756496726336e-05  
15 272  0.02150000085 1e-09 0  0.00149999985 0 0  0 0 -6.240560302713155e-06  0 0 -3.281148383939668e-05  
15 272  0.02160000084 1e-09 0  0.00159999984 0 0  0 0 -6.267803259563035e-06  0 0 -3.294649789140819e-05  
15 272  0.02170000083 1e-09 0  0.00169999983 0 0  0 0 -6.294999973562417e-06  0 0 -3.308069182866809e-05  
15 272  0.02180000082 1e-09 0  0.00179999982 0 0  0 0 -6.322150444711317e-06  0 0 -3.321406565117644e-05  
15 272  0.02190000081 1e-09 0  0.00189999981 0 0  0 0 -6.349254673009717e-06  0 0 -3.33466193589332e-05  
15 302  0.0220000008 1e-09 0  0.0019999998 0 0  0 0 -6.376312658457632e-06  0 0 -3.347835295193838e-05  
15 302  0.02210000079 1e-09 0  0.00209999979 0 0  0 0 -6.403324401055051e-06  0 0 -3.360926643019196e-05  
15 302  0.02220000078 1e-09 0  0.00219999978 0 0  0 0 -6.430289900801982e-06  0 0 -3.373935979369398e-05  
15 302  0.02230000077 1e-09 0  0.00229999977 0 0  0 0 -6.457209157698421e-06  0 0 -3.386863304244442e-05  
15 302  0.02240000076 1e-09 0  0.00239999976 0 0  0 0 -6.484082171744368e-06  0 0 -3.399708617644328e-05  
15 302  0.02250000075 1e-09 0  0.00249999975 0 0  0 0 -6.510908942939823e-06  0 0 -3.412471919569055e-05  
15 302  0.02260000074 1e-09 0  0.00259999974 0 0  0 0 -6.537689471284787e-06  0 0 -3.425153210018625e-05  
15 302  0.02270000073 1e-09 0  0.00269999973 0 0  0 0 -6.564423756779259e-06  0 0 -3.437752488993036e-05  
15 302  0.02280000072 1e-09 0  0.002799999720000001 0 0  0 0 -6.591111799423242e-06  0 0 -3.450269756492289e-05  
15 302  0.02290000071 1e-09 0  0.00289999971 0 0  0 0 -6.617753599216731e-06  0 0 -3.462705012516385e-05  
15 332  0.0230000007 1e-09 0  0.0029999997 0 0  0 0 -6.644349156159728e-06  0 0 -3.475058257065321e-05  
15 332  0.02310000069 1e-09 0  0.00309999969 0 0  0 0 -6.670898470252236e-06  0 0 -3.487329490139102e-05  
15 332  0.02320000068 1e-09 0  0.00319999968 0 0  0 0 -6.69740154149425e-06  0 0 -3.499518711737722e-05  
15 332  0.02330000067 1e-09 0  0.00329999967 0 0  0 0 -6.723858369885775e-06  0 0 -3.511625921861185e-05  
15 332  0.02340000066 1e-09 0  0.00339999966 0 0  0 0 -6.750268955426809e-06  0 0 -3.523651120509492e-05  
15 332  0.02350000065 1e-09 0  0.00349999965 0 0  0 0 -6.776633298117348e-06  0 0 -3.535594307682638e-05  
15 332  0.02360000064 1e-09 0  0.00359999964 0 0  0 0 -6.8029513979574e-06  0 0 -3.547455483380627e-05  
15 332  0.02370000063 1e-09 0  0.00369999963 0 0  0 0 -6.829223254946955e-06  0 0 -3.559234647603456e-05  
15 332  0.02380000062 1e-09 0  0.00379999962 0 0  0 0 -6.855448869086024e-06  0 0 -3.570931800351131e-05  
15 332  0.02390000061 1e-09 0  0.003899999610000001 0 0  0 0 -6.8816282403746e-06  0 0 -3.582546941623646e-05  
15 362  0.0240000006 1e-09 0  0.003999999600000001 0 0  0 0 -6.907761368812685e-06  0 0 -3.594080071421002e-05  
15 362  0.02410000059 1e-09 0  0.00409999959 0 0  0 0 -6.933848254400277e-06  0 0 -3.605531189743201e-05  
15 362  0.02420000058 1e-09 0  0.004199999580000001 0 0  0 0 -6.959888897137378e-06  0 0 -3.616900296590242e-05  
15 362  0.02430000057 1e-09 0  0.00429999957 0 0  0 0 -6.985883297023986e-06  0 0 -3.628187391962124e-05  
15 362  0.02440000056 1e-09 0  0.00439999956 0 0  0 0 -7.011831454060107e-06  0 0 -3.639392475858849e-05  
15 362  0.02450000055 1e-09 0  0.004499999550000001 0 0  0 0 -7.037733368245735e-06  0 0 -3.650515548280415e-05  
15 362  0.02460000054 1e-09 0  0.004599999540000001 0 0  0 0 -7.063589039580871e-06  0 0 -3.661556609226824e-05  
15 362  0.02470000053 1e-09 0  0.00469999953 0 0  0 0 -7.089398468065513e-06  0 0 -3.672515658698074e-05  
15 362  0.02480000052 1e-09 0  0.00479999952 0 0  0 0 -7.115161653699666e-06  0 0 -3.683392696694167e-05  
15 362  0.02490000051 1e-09 0  0.00489999951 0 0  0 0 -7.140878596483327e-06  0 0 -3.694187723215101e-05  
15 392  0.0250000005 1e-09 0  0.0049999995 0 0  0 0 -7.166549296416499e-06  0 0 -3.704900738260878e-05  
15 392  0.02510000049 1e-09 0  0.005099999490000001 0 0  0 0 -7.192173753499176e-06  0 0 -3.715531741831495e-05  
15 392  0.02520000048 1e-09 0  0.005199999480000001 0 0  0 0 -7.217751967731365e-06  0 0 -3.726080733926956e-05  
15 392  0.02530000047 1e-09 0  0.00529999947 0 0  0 0 -7.243283939113059e-06  0 0 -3.736547714547257e-05  
15 392  0.02540000046 1e-09 0  0.005399999460000001 0 0  0 0 -7.268769667644263e-06  0 0 -3.746932683692402e-05  
15 392  0.02550000045 1e-09 0  0.005499999450000001 0 0  0 0 -7.294209153324979e-06  0 0 -3.757235641362388e-05  
15 392  0.02560000044 1e-09 0  0.005599999440000001 0 0  0 0 -7.319602396155198e-06  0 0 -3.767456587557216e-05  
15 392  0.02570000043 1e-09 0  0.00569999943 0 0  0 0 -7.344949396134928e-06  0 0 -3.777595522276886e-05  
15 392  0.02580000042 1e-09 0  0.00579999942 0 0  0 0 -7.370250153264167e-06  0 0 -3.787652445521399e-05  
15 392  0.02590000041 1e-09 0  0.00589999941 0 0  0 0 -7.395504667542913e-06  0 0 -3.797627357290751e-05  
15 392  0.0260000004 1e-09 0  0.0059999994 0 0  0 0 -7.42071293897117e-06  0 0 -3.807520257584947e-05  
15 422  0.02610000039 1e-09 0  0.00609999939 0 0  0 0 -7.445874967548934e-06  0 0 -3.817331146403985e-05  
15 422  0.02620000038 1e-09 0  0.006199999380000001 0 0  0 0 -7.470990753276207e-06  0 0 -3.827060023747865e-05  
15 422  0.02630000037 1e-09 0  0.006299999370000001 0 0  0 0 -7.49606029615299e-06  0 0 -3.836706889616587e-05  
15 422  0.02640000036 1e-09 0  0.00639999936 0 0  0 0 -7.521083596179279e-06  0 0 -3.84627174401015e-05  
15 422  0.02650000035 1e-09 0  0.006499999350000001 0 0  0 0 -7.546060653355079e-06  0 0 -3.855754586928555e-05  
15 422  0.02660000034 1e-09 0  0.006599999340000001 0 0  0 0 -7.570991467680386e-06  0 0 -3.865155418371804e-05  
15 422  0.02670000033 1e-09 0  0.006699999330000001 0 0  0 0 -7.595876039155201e-06  0 0 -3.874474238339893e-05  
15 422  0.02680000032 1e-09 0  0.006799999320000001 0 0  0 0 -7.620714367779525e-06  0 0 -3.883711046832825e-05  
15 422  0.02690000031 1e-09 0  0.00689999931 0 0  0 0 -7.645506453553359e-06  0 0 -3.892865843850597e-05  
15 422  0.0270000003 1e-09 0  0.0069999993 0 0  0 0 -7.670252296476701e-06  0 0 -3.901938629393213e-05  
15 452  0.02710000029 1e-09 0  0.00709999929 0 0  0 0 -7.694951896549549e-06  0 0 -3.91092940346067e-05  
15 452  0.02720000028 1e-09 0  0.00719999928 0 0  0 0 -7.719605253771911e-06  0 0 -3.91983816605297e-05  
15 452  0.02730000027 1e-09 0  0.00729999927 0 0  0 0 -7.744212368143776e-06  0 0 -3.928664917170111e-05  
15 452  0.02740000026 1e-09 0  0.007399999260000001 0 0  0 0 -7.768773239665156e-06  0 0 -3.937409656812095e-05  
15 452  0.02750000025 1e-09 0  0.00749999925 0 0  0 0 -7.793287868336037e-06  0 0 -3.94607238497892e-05  
15 452  0.02760000024 1e-09 0  0.00759999924 0 0  0 0 -7.81775625415643e-06  0 0 -3.954653101670586e-05  
15 452  0.02770000023 1e-09 0  0.007699999230000001 0 0  0 0 -7.842178397126331e-06  0 0 -3.963151806887095e-05  
15 452  0.02780000022 1e-09 0  0.007799999220000001 0 0  0 0 -7.866554297245743e-06  0 0 -3.971568500628446e-05  
15 452  0.02790000021 1e-09 0  0.007899999210000001 0 0  0 0 -7.890883954514662e-06  0 0 -3.979903182894639e-05  
15 452  0.0280000002 1e-09 0  0.007999999200000002 0 0  0 0 -7.915167368933089e-06  0 0 -3.988155853685674e-05  
15 482  0.02810000019 1e-09 0  0.008099999190000002 0 0  0 0 -7.939404540501024e-06  0 0 -3.996326513001551e-05  
15 482  0.02820000018 1e-09 0  0.00819999918 0 0  0 0 -7.963595469218471e-06  0 0 -4.00441516084227e-05  
15 482  0.02830000017 1e-09 0  0.008299999170000001 0 0  0 0 -7.987740155085421e-06  0 0 -4.01242179720783e-05  
15 482  0.02840000016 1e-09 0  0.008399999160000001 0 0  0 0 -8.011838598101888e-06  0 0 -4.020346422098233e-05  
15 482  0.02850000015 1e-09 0  0.00849999915 0 0  0 0 -8.035890798267856e-06  0 0 -4.028189035513478e-05  
15 482  0.02860000014 1e-09 0  0.00859999914 0 0  0 0 -8.059896755583335e-06  0 0 -4.035949637453565e-05  
15 482  0.02870000013 1e-09 0  0.00869999913 0 0  0 0 -8.083856470048322e-06  0 0 -4.043628227918493e-05  
15 482  0.02880000012 1e-09 0  0.008799999120000001 0 0  0 0 -8.107769941662817e-06  0 0 -4.051224806908263e-05  
15 482  0.02890000011 1e-09 0  0.008899999110000001 0 0  0 0 -8.131637170426823e-06  0 0 -4.058739374422876e-05  
15 482  0.0290000001 1e-09 0  0.008999999100000001 0 0  0 0 -8.155458156340336e-06  0 0 -4.066171930462331e-05  
15 512  0.02910000009 1e-09 0  0.009099999090000001 0 0  0 0 -8.17923289940336e-06  0 0 -4.073522475026627e-05  
15 512  0.02920000008 1e-09 0  0.009199999080000002 0 0  0 0 -8.202961399615888e-06  0 0 -4.080791008115765e-05  
15 512  0.02930000007 1e-09 0  0.00929999907 0 0  0 0 -8.226643656977928e-06  0 0 -4.087977529729746e-05  
15 512  0.02940000006 1e-09 0  0.009399999060000001 0 0  0 0 -8.250279671489474e-06  0 0 -4.095082039868567e-05  
15 512  0.02950000005 1e-09 0  0.009499999050000001 0 0  0 0 -8.27386944315053e-06  0 0 -4.102104538532232e-05  
15 512  0.02960000004 1e-09 0  0.00959999904 0 0  0 0 -8.297412971961095e-06  0 0 -4.109045025720738e-05  
15 512  0.02970000003 1e-09 0  0.00969999903 0 0  0 0 -8.320910257921171e-06  0 0 -4.115903501434086e-05  
15 512  0.02980000002 1e-09 0  0.00979999902 0 0  0 0 -8.344361301030753e-06  0 0 -4.122679965672276e-05  
15 512  0.02990000001 1e-09 0  0.00989999901 0 0  0 0 -8.367766101289841e-06  0 0 -4.129374418435307e-05  
15 512  0.03 1e-09 0  0.009999999000000001 0 0  0 0 -8.391124658698443e-06  0 0 -4.135986859723182e-05  
15 542  0.03009999999 1e-09 0  0.01009999899 0 0  0 0 -8.414436973256551e-06  0 0 -4.142517289535898e-05  
15 542  0.03019999998 1e-09 0  0.01019999898 0 0  0 0 -8.437703044964163e-06  0 0 -4.148965707873454e-05  
15 542  0.03029999997 1e-09 0  0.01029999897 0 0  0 0 -8.46092287382129e-06  0 0 -4.155332114735855e-05  
15 542  0.03039999996 1e-09 0  0.01039999896 0 0  0 0 -8.484096459827924e-06  0 0 -4.161616510123096e-05  
15 542  0.03049999995 1e-09 0  0.01049999895 0 0  0 0 -8.507223802984066e-06  0 0 -4.16781889403518e-05  
15 542  0.03059999994 1e-09 0  0.01059999894 0 0  0 0 -8.530304903289717e-06  0 0 -4.173939266472107e-05  
15 542  0.03069999993 1e-09 0  0.01069999893 0 0  0 0 -8.553339760744878e-06  0 0 -4.179977627433874e-05  
15 542  0.03079999992 1e-09 0  0.01079999892 0 0  0 0 -8.576328375349543e-06  0 0 -4.185933976920483e-05  
15 542  0.03089999991 1e-09 0  0.01089999891 0 0  0 0 -8.599270747103717e-06  0 0 -4.191808314931936e-05  
15 542  0.0309999999 1e-09 0  0.0109999989 0 0  0 0 -8.622166876007404e-06  0 0 -4.197600641468229e-05  
15 572  0.03109999989 1e-09 0  0.01109999889 0 0  0 0 -8.645016762060597e-06  0 0 -4.203310956529363e-05  
15 572  0.03119999988 1e-09 0  0.01119999888 0 0  0 0 -8.667820405263302e-06  0 0 -4.208939260115341e-05  
15 572  0.03129999987 1e-09 0  0.01129999887 0 0  0 0 -8.690577805615511e-06  0 0 -4.21448555222616e-05  
15 572  0.03139999986 1e-09 0  0.01139999886 0 0  0 0 -8.713288963117231e-06  0 0 -4.21994983286182e-05  
15 572  0.03149999985 1e-09 0  0.01149999885 0 0  0 0 -8.73595387776846e-06  0 0 -4.225332102022325e-05  
15 572  0.03159999984 1e-09 0  0.01159999884 0 0  0 0 -8.758572549569196e-06  0 0 -4.230632359707669e-05  
15 572  0.03169999983 1e-09 0  0.01169999883 0 0  0 0 -8.781144978519439e-06  0 0 -4.235850605917857e-05  
15 572  0.03179999982 1e-09 0  0.01179999882 0 0  0 0 -8.803671164619196e-06  0 0 -4.240986840652886e-05  
15 572  0.03189999981 1e-09 0  0.01189999881 0 0  0 0 -8.826151107868456e-06  0 0 -4.246041063912757e-05  
15 572  0.0319999998 1e-09 0  0.0119999988 0 0  0 0 -8.848584808267227e-06  0 0 -4.25101327569747e-05  
15 602  0.03209999979 1e-09 0  0.01209999879 0 0  0 0 -8.870972265815509e-06  0 0 -4.255903476007025e-05  
15 602  0.03219999978 1e-09 0  0.01219999878 0 0  0 0 -8.893313480513298e-06  0 0 -4.260711664841422e-05  
15 602  0.03229999977 1e-09 0  0.01229999877 0 0  0 0 -8.915608452360592e-06  0 0 -4.265437842200662e-05  
15 602  0.03239999976 1e-09 0  0.01239999876 0 0  0 0 -8.937857181357396e-06  0 0 -4.270082008084742e-05  
15 602  0.03249999975 1e-09 0  0.01249999875 0 0  0 0 -8.960059667503713e-06  0 0 -4.274644162493665e-05  
15 602  0.03259999974 1e-09 0  0.01259999874 0 0  0 0 -8.982215910799535e-06  0 0 -4.279124305427429e-05  
15 602  0.03269999973 1e-09 0  0.01269999873 0 0  0 0 -9.004325911244865e-06  0 0 -4.283522436886036e-05  
15 602  0.03279999972 1e-09 0  0.01279999872 0 0  0 0 -9.026389668839701e-06  0 0 -4.287838556869483e-05  
15 602  0.03289999971 1e-09 0  0.01289999871 0 0  0 0 -9.048407183584051e-06  0 0 -4.292072665377776e-05  
15 602  0.0329999997 1e-09 0  0.0129999987 0 0  0 0 -9.070378455477909e-06  0 0 -4.296224762410908e-05  
15 632  0.03309999969 1e-09 0  0.01309999869 0 0  0 0 -9.092303484521271e-06  0 0 -4.300294847968882e-05  
15 632  0.03319999968 1e-09 0  0.01319999868 0 0  0 0 -9.114182270714148e-06  0 0 -4.304282922051699e-05  
15 632  0.03329999967 1e-09 0  0.01329999867 0 0  0 0 -9.136014814056528e-06  0 0 -4.308188984659357e-05  
15 632  0.03339999966 1e-09 0  0.01339999866 0 0  0 0 -9.157801114548421e-06  0 0 -4.312013035791859e-05  
15 632  0.03349999965 1e-09 0  0.01349999865 0 0  0 0 -9.179541172189817e-06  0 0 -4.315755075449198e-05  
15 632  0.03359999964 1e-09 0  0.01359999864 0 0  0 0 -9.201234986980729e-06  0 0 -4.319415103631383e-05  
15 632  0.03369999963 1e-09 0  0.01369999863 0 0  0 0 -9.222882558921145e-06  0 0 -4.322993120338409e-05  
15 632  0.03379999962 1e-09 0  0.01379999862 0 0  0 0 -9.244483888011069e-06  0 0 -4.326489125570278e-05  
15 632  0.03389999961 1e-09 0  0.01389999861 0 0  0 0 -9.266038974250504e-06  0 0 -4.329903119326988e-05  
15 632  0.0339999996 1e-09 0  0.0139999986 0 0  0 0 -9.287547817639448e-06  0 0 -4.333235101608539e-05  
15 662  0.03409999959 1e-09 0  0.01409999859 0 0  0 0 -9.309010418177899e-06  0 0 -4.336485072414934e-05  
15 662  0.03419999958 1e-09 0  0.01419999858 0 0  0 0 -9.330426775865858e-06  0 0 -4.339653031746169e-05  
15 662  0.03429999957 1e-09 0  0.01429999857 0 0  0 0 -9.351796890703327e-06  0 0 -4.342738979602248e-05  
15 662  0.03439999956 1e-09 0  0.01439999856 0 0  0 0 -9.373120762690302e-06  0 0 -4.345742915983168e-05  
15 662  0.03449999955 1e-09 0  0.01449999855 0 0  0 0 -9.394398391826788e-06  0 0 -4.348664840888929e-05  
15 662  0.03459999954 1e-09 0  0.01459999854 0 0  0 0 -9.415629778112781e-06  0 0 -4.351504754319534e-05  
15 662  0.03469999953 1e-09 0  0.01469999853 0 0  0 0 -9.436814921548283e-06  0 0 -4.35426265627498e-05  
15 662  0.03479999952 1e-09 0  0.01479999852 0 0  0 0 -9.457953822133297e-06  0 0 -4.356938546755268e-05  
15 662  0.03489999951 1e-09 0  0.01489999851 0 0  0 0 -9.479046479867813e-06  0 0 -4.359532425760395e-05  
15 662  0.0349999995 1e-09 0  0.0149999985 0 0  0 0 -9.500092894751841e-06  0 0 -4.362044293290367e-05  
15 692  0.03509999949 1e-09 0  0.01509999849 0 0  0 0 -9.521093066785379e-06  0 0 -4.364474149345181e-05  
15 692  0.03519999948 1e-09 0  0.01519999848 0 0  0 0 -9.542046995968426e-06  0 0 -4.366821993924836e-05  
15 692  0.03529999947 1e-09 0  0.01529999847 0 0  0 0 -9.562954682300979e-06  0 0 -4.369087827029333e-05  
15 692  0.03539999946 1e-09 0  0.01539999846 0 0  0 0 -9.583816125783043e-06  0 0 -4.371271648658673e-05  
15 692  0.03549999945 1e-09 0  0.01549999845 0 0  0 0 -9.604631326414613e-06  0 0 -4.373373458812854e-05  
15 692  0.03559999944 1e-09 0  0.01559999844 0 0  0 0 -9.625400284195694e-06  0 0 -4.375393257491878e-05  
15 692  0.03569999943 1e-09 0  0.01569999843 0 0  0 0 -9.646122999126284e-06  0 0 -4.377331044695742e-05  
15 692  0.03579999942 1e-09 0  0.01579999842 0 0  0 0 -9.666799471206381e-06  0 0 -4.379186820424449e-05  
15 692  0.03589999941 1e-09 0  0.01589999841 0 0  0 0 -9.687429700435987e-06  0 0 -4.380960584677999e-05  
15 692  0.0359999994 1e-09 0  0.0159999984 0 0  0 0 -9.7080136868151e-06  0 0 -4.382652337456391e-05  
15 722  0.03609999939000001 1e-09 0  0.01609999839 0 0  0 0 -9.728551430343723e-06  0 0 -4.384262078759624e-05  
15 722  0.03619999938 1e-09 0  0.01619999838 0 0  0 0 -9.749042931021854e-06  0 0 -4.385789808587699e-05  
15 722  0.03629999937 1e-09 0  0.01629999837 0 0  0 0 -9.769488188849491e-06  0 0 -4.387235526940616e-05  
15 722  0.03639999936 1e-09 0  0.01639999836 0 0  0 0 -9.789887203826641e-06  0 0 -4.388599233818374e-05  
15 722  0.03649999935 1e-09 0  0.01649999835 0 0  0 0 -9.8102399759533e-06  0 0 -4.389880929220975e-05  
15 722  0.03659999934 1e-09 0  0.01659999834 0 0  0 0 -9.830546505229465e-06  0 0 -4.391080613148418e-05  
15 722  0.03669999933 1e-09 0  0.01669999833 0 0  0 0 -9.850806791655138e-06  0 0 -4.392198285600705e-05  
15 722  0.03679999932 1e-09 0  0.01679999832 0 0  0 0 -9.871020835230321e-06  0 0 -4.393233946577829e-05  
15 722  0.03689999931 1e-09 0  0.01689999831 0 0  0 0 -9.891188635955012e-06  0 0 -4.394187596079799e-05  
15 722  0.0369999993 1e-09 0  0.0169999983 0 0  0 0 -9.911310193829213e-06  0 0 -4.39505923410661e-05  
15 752  0.03709999929 1e-09 0  0.01709999829 0 0  0 0 -9.931385508852922e-06  0 0 -4.395848860658262e-05  
15 752  0.03719999928 1e-09 0  0.01719999828 0 0  0 0 -9.951414581026139e-06  0 0 -4.396556475734755e-05  
15 752  0.03729999927 1e-09 0  0.01729999827 0 0  0 0 -9.971397410348866e-06  0 0 -4.397182079336092e-05  
15 752  0.03739999926 1e-09 0  0.01739999826 0 0  0 0 -9.991333996821099e-06  0 0 -4.397725671462271e-05  
15 752  0.03749999925 1e-09 0  0.01749999825 0 0  0 0 -1.001122434044284e-05  0 0 -4.39818725211329e-05  
15 752  0.03759999924 1e-09 0  0.01759999824 0 0  0 0 -1.003106844121409e-05  0 0 -4.398566821289155e-05  
15 752  0.03769999923 1e-09 0  0.01769999823 0 0  0 0 -1.005086629913485e-05  0 0 -4.398864378989858e-05  
15 752  0.03779999922 1e-09 0  0.01779999822 0 0  0 0 -1.007061791420512e-05  0 0 -4.399079925215404e-05  
15 752  0.03789999921 1e-09 0  0.01789999821 0 0  0 0 -1.00903232864249e-05  0 0 -4.399213459965793e-05  
15 752  0.0379999992 1e-09 0  0.0179999982 0 0  0 0 -1.010998241579418e-05  0 0 -4.399264983241022e-05  
15 782  0.03809999919 1e-09 0  0.01809999819 0 0  0 0 -1.012959530231298e-05  0 0 -4.399234495041094e-05  
15 782  0.03819999918 1e-09 0  0.01819999818 0 0  0 0 -1.014916194598128e-05  0 0 -4.399121995366009e-05  
15 782  0.03829999917 1e-09 0  0.01829999817 0 0  0 0 -1.016868234679909e-05  0 0 -4.398927484215765e-05  
15 782  0.03839999916 1e-09 0  0.01839999816 0 0  0 0 -1.018815650476641e-05  0 0 -4.398650961590362e-05  
15 782  0.03849999915000001 1e-09 0  0.01849999815 0 0  0 0 -1.020758441988324e-05  0 0 -4.398292427489803e-05  
15 782  0.03859999914 1e-09 0  0.01859999814 0 0  0 0 -1.022696609214958e-05  0 0 -4.397851881914084e-05  
15 782  0.03869999913 1e-09 0  0.01869999813 0 0  0 0 -1.024630152156542e-05  0 0 -4.397329324863208e-05  
15 782  0.03879999912 1e-09 0  0.01879999812 0 0  0 0 -1.026559070813078e-05  0 0 -4.396724756337173e-05  
15 782  0.03889999911 1e-09 0  0.01889999811 0 0  0 0 -1.028483365184564e-05  0 0 -4.396038176335982e-05  
15 782  0.0389999991 1e-09 0  0.0189999981 0 0  0 0 -1.030403035271002e-05  0 0 -4.395269584859632e-05  
15 812  0.03909999909 1e-09 0  0.01909999809 0 0  0 0 -1.03231808107239e-05  0 0 -4.394418981908123e-05  
15 812  0.03919999908 1e-09 0  0.01919999808 0 0  0 0 -1.034228502588728e-05  0 0 -4.393486367481456e-05  
15 812  0.03929999907 1e-09 0  0.01929999807 0 0  0 0 -1.036134299820018e-05  0 0 -4.392471741579631e-05  
15 812  0.03939999906 1e-09 0  0.01939999806 0 0  0 0 -1.038035472766259e-05  0 0 -4.391375104202648e-05  
15 812  0.03949999905 1e-09 0  0.01949999805 0 0  0 0 -1.03993202142745e-05  0 0 -4.390196455350509e-05  
15 812  0.03959999904 1e-09 0  0.01959999804 0 0  0 0 -1.041823945803593e-05  0 0 -4.388935795023209e-05  
15 812  0.03969999903 1e-09 0  0.01969999803 0 0  0 0 -1.043711245894686e-05  0 0 -4.387593123220754e-05  
15 812  0.03979999902 1e-09 0  0.01979999802 0 0  0 0 -1.04559392170073e-05  0 0 -4.386168439943139e-05  
15 812  0.03989999901 1e-09 0  0.01989999801 0 0  0 0 -1.047471973221725e-05  0 0 -4.384661745190365e-05  
15 812  0.039999999 1e-09 0  0.019999998 0 0  0 0 -1.049345400457671e-05  0 0 -4.383073038962434e-05  


==> fig/data/discretized/voltage1.txt <==
# V_1 on 140041
 0 -5.99504010888966e-06 -3.17223956397673e-05


==> fig/data/discretized/voltage10.txt <==
# V_10 on 140050
 0 -8.270602067493104e-06 -4.101404873660951e-05


==> fig/data/discretized/voltage11.txt <==
# V_11 on 140051
 0 -8.50342140127411e-06 -4.175131313913324e-05


==> fig/data/discretized/voltage12.txt <==
# V_12 on 140052
 0 -8.731260833497328e-06 -4.240163318897526e-05


==> fig/data/discretized/voltage13.txt <==
# V_13 on 140053
 0 -8.953918190697201e-06 -4.29568996488202e-05


==> fig/data/discretized/voltage14.txt <==
# V_14 on 140054
 0 -9.171230841663373e-06 -4.340868251352846e-05


==> fig/data/discretized/voltage15.txt <==
# V_15 on 140055
 0 -9.383037279952774e-06 -4.374844311024618e-05


==> fig/data/discretized/voltage16.txt <==
# V_16 on 140056
 0 -9.589213869984355e-06 -4.39673718466114e-05


==> fig/data/discretized/voltage17.txt <==
# V_17 on 140057
 0 -9.789707708627594e-06 -4.405627535021648e-05


==> fig/data/discretized/voltage18.txt <==
# V_18 on 140058
 0 -9.984553584290998e-06 -4.400558031856544e-05


==> fig/data/discretized/voltage19.txt <==
# V_19 on 140059
 0 -1.017391556669002e-05 -4.380529059500291e-05


==> fig/data/discretized/voltage2.txt <==
# V_2 on 140042
 0 -6.259425522990061e-06 -3.2904328173222e-05


==> fig/data/discretized/voltage20.txt <==
# V_20 on 140060
 0 -1.035823350904734e-05 -4.344469430509797e-05


==> fig/data/discretized/voltage3.txt <==
# V_3 on 140043
 0 -6.522179327932643e-06 -3.406490447051722e-05


==> fig/data/discretized/voltage4.txt <==
# V_4 on 140044
 0 -6.782553983379275e-06 -3.519756444988461e-05


==> fig/data/discretized/voltage5.txt <==
# V_5 on 140045
 0 -7.040009018525386e-06 -3.62954959748526e-05


==> fig/data/discretized/voltage6.txt <==
# V_6 on 140046
 0 -7.294117768378867e-06 -3.735169997842595e-05


==> fig/data/discretized/voltage7.txt <==
# V_7 on 140047
 0 -7.544521721516214e-06 -3.835903568665639e-05


==> fig/data/discretized/voltage8.txt <==
# V_8 on 140048
 0 -7.790909773915335e-06 -3.931022516017663e-05


==> fig/data/discretized/voltage9.txt <==
# V_9 on 140049
 0 -8.03302147166319e-06 -4.019776075735548e-05


==> fig/data/j_abs_av_mid_1.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.0205 1e-09 0  0 0 0  7715.613263395207  0  
15 242  0.0205 0.00020000099 0  0.00019999999 0 0  7717.692118337517  0  
15 242  0.0205 0.00040000098 0  0.00039999998 0 0  7719.771100934439  0  
15 242  0.0205 0.00060000097 0  0.00059999997 0 0  7721.850211082852  0  
15 242  0.0205 0.0008000009600000001 0  0.0007999999600000001 0 0  7723.929448679766  0  
15 242  0.0205 0.00100000095 0  0.00099999995 0 0  7726.008813622286  0  
15 242  0.0205 0.00120000094 0  0.00119999994 0 0  7728.088305807631  0  
15 243  0.0205 0.00140000093 0  0.00139999993 0 0  7731.681444134229  0  
15 243  0.0205 0.00160000092 0  0.00159999992 0 0  7738.302548482869  0  
15 243  0.0205 0.00180000091 0  0.00179999991 0 0  7744.92507382467  0  
15 243  0.0205 0.0020000009 0  0.0019999999 0 0  7751.54901651752  0  
15 243  0.0205 0.00220000089 0  0.00219999989 0 0  7758.174372931029  0  
15 243  0.0205 0.00240000088 0  0.00239999988 0 0  7764.80113944639  0  
15 243  0.0205 0.00260000087 0  0.00259999987 0 0  7771.429312456394  0  
15 244  0.0205 0.00280000086 0  0.002799999860000001 0 0  7781.063387570432  0  
15 244  0.0205 0.00300000085 0  0.00299999985 0 0  7792.203336313191  0  
15 244  0.0205 0.00320000084 0  0.00319999984 0 0  7803.347373148679  0  
15 244  0.0205 0.00340000083 0  0.00339999983 0 0  7814.495480587131  0  
15 244  0.0205 0.00360000082 0  0.00359999982 0 0  7825.647641232076  0  
15 244  0.0205 0.00380000081 0  0.00379999981 0 0  7836.803837779798  0  
15 245  0.0205 0.0040000008 0  0.0039999998 0 0  7847.964071040068  0  
15 245  0.0205 0.00420000079 0  0.00419999979 0 0  7863.636068772283  0  
15 245  0.0205 0.004400000780000001 0  0.00439999978 0 0  7879.316793929139  0  
15 245  0.0205 0.00460000077 0  0.004599999770000001 0 0  7895.006194508495  0  
15 245  0.0205 0.00480000076 0  0.00479999976 0 0  7910.70421889213  0  
15 245  0.0205 0.005000000750000001 0  0.00499999975 0 0  7926.410815842473  0  
15 245  0.0205 0.00520000074 0  0.005199999740000001 0 0  7942.125934499405  0  
15 246  0.0205 0.005400000730000001 0  0.00539999973 0 0  7959.353639183999  0  
15 246  0.0205 0.005600000720000001 0  0.005599999720000001 0 0  7979.602704347562  0  
15 246  0.0205 0.00580000071 0  0.00579999971 0 0  7999.867226739655  0  
15 246  0.0205 0.0060000007 0  0.0059999997 0 0  8020.147089192817  0  
15 246  0.0205 0.00620000069 0  0.00619999969 0 0  8040.442175633474  0  
15 246  0.0205 0.00640000068 0  0.006399999680000001 0 0  8060.752371070321  0  
15 246  0.0205 0.006600000670000001 0  0.00659999967 0 0  8081.077561582912  0  
15 247  0.0205 0.00680000066 0  0.006799999660000001 0 0  8104.528924241907  0  
15 247  0.0205 0.00700000065 0  0.00699999965 0 0  8129.559347472954  0  
15 247  0.0205 0.00720000064 0  0.00719999964 0 0  8154.614724985124  0  
15 247  0.0205 0.00740000063 0  0.00739999963 0 0  8179.694827464592  0  
15 247  0.0205 0.00760000062 0  0.007599999620000001 0 0  8204.799428176515  0  
15 247  0.0205 0.007800000610000001 0  0.00779999961 0 0  8229.92830293244  0  
15 247  0.0205 0.008000000600000001 0  0.0079999996 0 0  8255.081230058162  0  
15 248  0.0205 0.008200000589999999 0  0.00819999959 0 0  8284.957658246003  0  
15 248  0.0205 0.008400000580000001 0  0.008399999579999999 0 0  8314.873148501447  0  
15 248  0.0205 0.00860000057 0  0.008599999570000001 0 0  8344.827294645667  0  
15 248  0.0205 0.00880000056 0  0.008799999560000001 0 0  8374.819681898149  0  
15 248  0.0205 0.009000000550000001 0  0.00899999955 0 0  8404.849900873067  0  
15 248  0.0205 0.009200000540000001 0  0.009199999540000002 0 0  8434.917547501887  0  
15 249  0.0205 0.009400000529999999 0  0.00939999953 0 0  8466.575066830306  0  
15 249  0.0205 0.009600000520000001 0  0.009599999519999999 0 0  8501.389662177953  0  
15 249  0.0205 0.00980000051 0  0.009799999510000001 0 0  8536.262432113934  0  
15 249  0.0205 0.0100000005 0  0.0099999995 0 0  8571.192666570501  0  
15 249  0.0205 0.01020000049 0  0.01019999949 0 0  8606.179665847296  0  
15 249  0.0205 0.01040000048 0  0.01039999948 0 0  8641.222740447936  0  
15 249  0.0205 0.01060000047 0  0.01059999947 0 0  8676.321210919095  0  
15 250  0.0205 0.01080000046 0  0.01079999946 0 0  8714.741605502757  0  
15 250  0.0205 0.01100000045 0  0.01099999945 0 0  8754.874178835633  0  
15 250  0.0205 0.01120000044 0  0.01119999944 0 0  8795.08916690345  0  
15 250  0.0205 0.01140000043 0  0.01139999943 0 0  8835.385444353822  0  
15 250  0.0205 0.01160000042 0  0.01159999942 0 0  8875.761904016676  0  
15 250  0.0205 0.01180000041 0  0.01179999941 0 0  8916.217456593666  0  
15 250  0.0205 0.0120000004 0  0.0119999994 0 0  8956.751030352183  0  
15 251  0.0205 0.01220000039 0  0.01219999939 0 0  9002.33307575841  0  
15 251  0.0205 0.01240000038 0  0.01239999938 0 0  9048.032360804136  0  
15 251  0.0205 0.01260000037 0  0.01259999937 0 0  9093.847127748617  0  
15 251  0.0205 0.01280000036 0  0.01279999936 0 0  9139.775639970714  0  
15 251  0.0205 0.01300000035 0  0.01299999935 0 0  9185.816191312571  0  
15 251  0.0205 0.01320000034 0  0.01319999934 0 0  9231.967105530413  0  
15 252  0.0205 0.01340000033 0  0.01339999933 0 0  9279.839249536175  0  
15 252  0.0205 0.01360000032 0  0.01359999932 0 0  9331.080806519822  0  
15 252  0.0205 0.01380000031 0  0.01379999931 0 0  9382.482997387438  0  
15 252  0.0205 0.0140000003 0  0.0139999993 0 0  9434.043196457003  0  
15 252  0.0205 0.01420000029 0  0.01419999929 0 0  9485.758827150292  0  
15 252  0.0205 0.01440000028 0  0.01439999928 0 0  9537.627361089  0  
15 252  0.0205 0.01460000027 0  0.01459999927 0 0  9589.646317201605  0  
15 253  0.0205 0.01480000026 0  0.01479999926 0 0  9645.21332325848  0  
15 253  0.0205 0.01500000025 0  0.01499999925 0 0  9702.687545315819  0  
15 253  0.0205 0.01520000024 0  0.01519999924 0 0  9760.377573907748  0  
15 253  0.0205 0.01540000023 0  0.01539999923 0 0  9818.279604941326  0  
15 253  0.0205 0.01560000022 0  0.01559999922 0 0  9876.389909715137  0  
15 253  0.0205 0.01580000021 0  0.01579999921 0 0  9934.704833511167  0  
15 253  0.0205 0.0160000002 0  0.0159999992 0 0  9993.220794198813  0  
15 254  0.0205 0.01620000019 0  0.01619999919 0 0  10056.90191681789  0  
15 254  0.0205 0.01640000018 0  0.01639999918 0 0  10120.87463146982  0  
15 254  0.0205 0.01660000017 0  0.01659999917 0 0  10185.13344852124  0  
15 254  0.0205 0.01680000016 0  0.01679999916 0 0  10249.67298694284  0  
15 254  0.0205 0.01700000015 0  0.01699999915 0 0  10314.4879771692  0  
15 254  0.0205 0.01720000014 0  0.01719999914 0 0  10379.57325904555  0  
15 255  0.0205 0.01740000013 0  0.01739999913 0 0  10446.60016444144  0  
15 255  0.0205 0.01760000012 0  0.01759999912 0 0  10517.3248581211  0  
15 255  0.0205 0.01780000011 0  0.01779999911 0 0  10588.42983356133  0  
15 255  0.0205 0.0180000001 0  0.0179999991 0 0  10659.90748096375  0  
15 255  0.0205 0.01820000009 0  0.01819999909 0 0  10731.75035390865  0  
15 255  0.0205 0.01840000008 0  0.01839999908 0 0  10803.95116649392  0  
15 255  0.0205 0.01860000007 0  0.01859999907 0 0  10876.50279045648  0  
15 256  0.0205 0.01880000006 0  0.01879999906 0 0  10952.64037963129  0  
15 256  0.0205 0.01900000005 0  0.01899999905 0 0  11030.87042367169  0  
15 256  0.0205 0.01920000004 0  0.01919999904 0 0  11109.58863718827  0  
15 256  0.0205 0.01940000003 0  0.01939999903 0 0  11188.78471669963  0  
15 256  0.0205 0.01960000002 0  0.01959999902 0 0  11268.44858670273  0  
15 256  0.0205 0.01980000001 0  0.01979999901 0 0  11348.57039591664  0  
15 256  0.0205 0.02 0  0.019999999 0 0  11429.14051345901  0  
15 257  0.0205 0.02019999999 0  0.02019999899 0 0  11515.48484389124  0  
15 257  0.0205 0.02039999998 0  0.02039999898 0 0  11602.46074480311  0  
15 257  0.0205 0.02059999997 0  0.02059999897 0 0  11690.05411924108  0  
15 257  0.0205 0.02079999996 0  0.02079999896 0 0  11778.25119099404  0  
15 257  0.0205 0.02099999995 0  0.02099999895 0 0  11867.03849984483  0  
15 257  0.0205 0.02119999994 0  0.02119999894 0 0  11956.40289663768  0  
15 258  0.0205 0.02139999993 0  0.02139999893 0 0  12047.99512306048  0  
15 258  0.0205 0.02159999992 0  0.02159999892 0 0  12143.63572970713  0  
15 258  0.0205 0.02179999991 0  0.02179999891 0 0  12240.06486944004  0  
15 258  0.0205 0.0219999999 0  0.0219999989 0 0  12337.2640525414  0  
15 258  0.0205 0.02219999989 0  0.02219999889 0 0  12435.21522201809  0  
15 258  0.0205 0.02239999988 0  0.02239999888 0 0  12533.90074778958  0  
15 258  0.0205 0.02259999987 0  0.02259999887 0 0  12633.30342051198  0  
15 259  0.0205 0.02279999986 0  0.02279999886 0 0  12736.54602222131  0  
15 259  0.0205 0.02299999985 0  0.02299999885 0 0  12842.30667411528  0  
15 259  0.0205 0.02319999984 0  0.02319999884 0 0  12949.04485375857  0  
15 259  0.0205 0.02339999983 0  0.02339999883 0 0  13056.73658744931  0  
15 259  0.0205 0.02359999982 0  0.02359999882 0 0  13165.35847518723  0  
15 259  0.0205 0.02379999981 0  0.02379999881 0 0  13274.88768401045  0  
15 259  0.0205 0.0239999998 0  0.0239999988 0 0  13385.30194066465  0  
15 260  0.0205 0.02419999979 0  0.02419999879 0 0  13501.79518287025  0  
15 260  0.0205 0.02439999978 0  0.02439999878 0 0  13619.51897997851  0  
15 260  0.0205 0.02459999977 0  0.02459999877 0 0  13738.44169350569  0  
15 260  0.0205 0.02479999976 0  0.02479999876 0 0  13858.53245909393  0  
15 260  0.0205 0.02499999975 0  0.02499999875 0 0  13979.76117491671  0  
15 260  0.0205 0.02519999974 0  0.02519999874 0 0  14102.09849383067  0  
15 261  0.0205 0.02539999973 0  0.02539999873 0 0  14226.98822926076  0  
15 261  0.0205 0.02559999972 0  0.02559999872 0 0  14356.20008451494  0  
15 261  0.0205 0.02579999971 0  0.02579999871 0 0  14486.91367411662  0  
15 261  0.0205 0.0259999997 0  0.0259999987 0 0  14619.08871577042  0  
15 261  0.0205 0.02619999969 0  0.02619999869 0 0  14752.6859283794  0  
15 261  0.0205 0.02639999968 0  0.02639999868 0 0  14887.66702565648  0  
15 261  0.0205 0.02659999967 0  0.02659999867 0 0  15023.99470766059  0  
15 262  0.0205 0.02679999966 0  0.02679999866 0 0  15164.53988509752  0  
15 262  0.0205 0.02699999965 0  0.02699999865 0 0  15308.28106577919  0  
15 262  0.0205 0.02719999964 0  0.02719999864 0 0  15453.80873570488  0  
15 262  0.0205 0.02739999963 0  0.02739999863 0 0  15601.0729015436  0  
15 262  0.0205 0.02759999962 0  0.02759999862 0 0  15750.02485418617  0  
15 262  0.0205 0.02779999961 0  0.02779999861 0 0  15900.61716174444  0  
15 262  0.0205 0.0279999996 0  0.0279999986 0 0  16052.80365948316  0  
15 263  0.0205 0.02819999959 0  0.02819999859 0 0  16211.39573528952  0  
15 263  0.0205 0.02839999958 0  0.02839999858 0 0  16372.1754101701  0  
15 263  0.0205 0.02859999957 0  0.02859999857 0 0  16535.07886180381  0  
15 263  0.0205 0.02879999956 0  0.02879999856 0 0  16700.04394006916  0  
15 263  0.0205 0.02899999955 0  0.02899999855 0 0  16867.01015485221  0  
15 263  0.0205 0.02919999954 0  0.02919999854 0 0  17035.91866783272  0  
15 264  0.0205 0.02939999953 0  0.02939999853 0 0  17207.92744873871  0  
15 264  0.0205 0.02959999952 0  0.02959999852 0 0  17384.74990896369  0  
15 264  0.0205 0.02979999951 0  0.02979999851 0 0  17564.15802479811  0  
15 264  0.0205 0.0299999995 0  0.0299999985 0 0  17746.07337552892  0  
15 264  0.0205 0.03019999949 0  0.03019999849 0 0  17930.41964890789  0  
15 264  0.0205 0.03039999948 0  0.03039999848 0 0  18117.12263934141  0  
15 264  0.0205 0.03059999947 0  0.03059999847 0 0  18306.11023889677  0  
15 265  0.0205 0.03079999946 0  0.03079999846 0 0  18499.70950143637  0  
15 265  0.0205 0.03099999945 0  0.03099999845 0 0  18697.4551864142  0  
15 265  0.0205 0.03119999944 0  0.03119999844 0 0  18898.21488450372  0  
15 265  0.0205 0.03139999943000001 0  0.03139999843 0 0  19101.89356467749  0  
15 265  0.0205 0.03159999942 0  0.03159999842 0 0  19308.39885267898  0  
15 265  0.0205 0.03179999941 0  0.03179999841 0 0  19517.64102842558  0  
15 265  0.0205 0.03199999940000001 0  0.0319999984 0 0  19729.53301366526  0  
15 266  0.0205 0.03219999939 0  0.03219999839000001 0 0  19947.90258984337  0  
15 266  0.0205 0.03239999938 0  0.03239999838 0 0  20169.87835030963  0  
15 266  0.0205 0.03259999937 0  0.03259999837 0 0  20395.34254037894  0  
15 266  0.0205 0.03279999936 0  0.03279999836 0 0  20624.18075350353  0  
15 266  0.0205 0.03299999935 0  0.03299999835 0 0  20856.28192913761  0  
15 266  0.0205 0.03319999934 0  0.03319999834 0 0  21091.5383460489  0  
15 267  0.0205 0.03339999933 0  0.03339999833 0 0  21330.69490595717  0  
15 267  0.0205 0.03359999932 0  0.03359999832 0 0  21575.40233577555  0  
15 267  0.0205 0.03379999931 0  0.03379999831 0 0  21824.27875788103  0  
15 267  0.0205 0.0339999993 0  0.0339999983 0 0  22077.18318138323  0  
15 267  0.0205 0.03419999929 0  0.03419999829 0 0  22333.97877044192  0  
15 267  0.0205 0.03439999928 0  0.03439999828 0 0  22594.53285165011  0  
15 267  0.0205 0.03459999927 0  0.03459999827 0 0  22858.71690234574  0  
15 268  0.0205 0.03479999926 0  0.03479999826 0 0  23127.4568630381  0  
15 268  0.0205 0.03499999925 0  0.03499999825 0 0  23401.39655942977  0  
15 268  0.0205 0.03519999924 0  0.03519999824 0 0  23680.1034800654  0  
15 268  0.0205 0.03539999923 0  0.03539999823 0 0  23963.4112896397  0  
15 268  0.0205 0.03559999922 0  0.03559999822000001 0 0  24251.15874264915  0  
15 268  0.0205 0.03579999921 0  0.03579999821 0 0  24543.18968677087  0  
15 268  0.0205 0.0359999992 0  0.0359999982 0 0  24839.35304220654  0  
15 269  0.0205 0.03619999919000001 0  0.03619999819000001 0 0  25139.89270281879  0  
15 269  0.0205 0.03639999918 0  0.03639999818 0 0  25446.06106575313  0  
15 269  0.0205 0.03659999917 0  0.03659999817 0 0  25757.65741712179  0  
15 269  0.0205 0.03679999916000001 0  0.03679999816000001 0 0  26074.48716037493  0  
15 269  0.0205 0.03699999915 0  0.03699999815 0 0  26396.36185041943  0  
15 269  0.0205 0.03719999914 0  0.03719999814 0 0  26723.09919157907  0  
15 270  0.0205 0.03739999913000001 0  0.03739999813 0 0  27054.05841695003  0  
15 270  0.0205 0.03759999912 0  0.03759999812 0 0  27390.05669744144  0  
15 270  0.0205 0.03779999911 0  0.03779999811 0 0  27732.52312510789  0  
15 270  0.0205 0.0379999991 0  0.0379999981 0 0  28081.22105276953  0  
15 270  0.0205 0.03819999909 0  0.03819999809 0 0  28435.92123843787  0  
15 270  0.0205 0.03839999908 0  0.03839999808 0 0  28796.40188421213  0  
15 270  0.0205 0.03859999907 0  0.03859999807 0 0  29162.44863192635  0  
15 271  0.0205 0.03879999906 0  0.03879999806 0 0  29530.38768502351  0  
15 271  0.0205 0.03899999905 0  0.03899999805 0 0  29903.90844567586  0  
15 271  0.0205 0.03919999904 0  0.03919999804 0 0  30284.89910695971  0  
15 271  0.0205 0.03939999903 0  0.03939999803 0 0  30673.08131899829  0  
15 271  0.0205 0.03959999902 0  0.03959999802 0 0  31068.18551793491  0  
15 271  0.0205 0.03979999901 0  0.03979999801 0 0  31469.95098889649  0  
15 271  0.0205 0.039999999 0  0.039999998 0 0  31878.12587342708  0  


==> fig/data/j_abs_av_mid_10.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 512  0.0295 1e-09 0  0 0 0  7151.203615248451  0  
15 512  0.0295 0.00020000099 0  0.00019999999 0 0  7152.925757361169  0  
15 512  0.0295 0.00040000098 0  0.00039999998 0 0  7154.648085091738  0  
15 512  0.0295 0.00060000097 0  0.00059999997 0 0  7156.370598306132  0  
15 512  0.0295 0.0008000009600000001 0  0.0007999999600000001 0 0  7158.09329687045  0  
15 512  0.0295 0.00100000095 0  0.00099999995 0 0  7159.816180650894  0  
15 512  0.0295 0.00120000094 0  0.00119999994 0 0  7161.539249513803  0  
15 513  0.0295 0.00140000093 0  0.00139999993 0 0  7164.425189458801  0  
15 513  0.0295 0.00160000092 0  0.00159999992 0 0  7169.637605894615  0  
15 513  0.0295 0.00180000091 0  0.00179999991 0 0  7174.851656697403  0  
15 513  0.0295 0.0020000009 0  0.0019999999 0 0  7180.067338306597  0  
15 513  0.0295 0.00220000089 0  0.00219999989 0 0  7185.28464717087  0  
15 513  0.0295 0.00240000088 0  0.00239999988 0 0  7190.503579748094  0  
15 513  0.0295 0.00260000087 0  0.00259999987 0 0  7195.724132505325  0  
15 514  0.0295 0.00280000086 0  0.002799999860000001 0 0  7203.358894690661  0  
15 514  0.0295 0.00300000085 0  0.00299999985 0 0  7212.203814119929  0  
15 514  0.0295 0.00320000084 0  0.00319999984 0 0  7221.053057609482  0  
15 514  0.0295 0.00340000083 0  0.00339999983 0 0  7229.906609281667  0  
15 514  0.0295 0.00360000082 0  0.00359999982 0 0  7238.764453328782  0  
15 514  0.0295 0.00380000081 0  0.00379999981 0 0  7247.62657401278  0  
15 515  0.0295 0.0040000008 0  0.0039999998 0 0  7256.492970993532  0  
15 515  0.0295 0.00420000079 0  0.00419999979 0 0  7269.19759837355  0  
15 515  0.0295 0.004400000780000001 0  0.00439999978 0 0  7281.910103826865  0  
15 515  0.0295 0.00460000077 0  0.004599999770000001 0 0  7294.630446165618  0  
15 515  0.0295 0.00480000076 0  0.00479999976 0 0  7307.358584463456  0  
15 515  0.0295 0.005000000750000001 0  0.00499999975 0 0  7320.094478053676  0  
15 515  0.0295 0.00520000074 0  0.005199999740000001 0 0  7332.838086527386  0  
15 516  0.0295 0.005400000730000001 0  0.00539999973 0 0  7346.964984702818  0  
15 516  0.0295 0.005600000720000001 0  0.005599999720000001 0 0  7363.853431384793  0  
15 516  0.0295 0.00580000071 0  0.00579999971 0 0  7380.753535155862  0  
15 516  0.0295 0.0060000007 0  0.0059999997 0 0  7397.665216123507  0  
15 516  0.0295 0.00620000069 0  0.00619999969 0 0  7414.58839506963  0  
15 516  0.0295 0.00640000068 0  0.006399999680000001 0 0  7431.522993444109  0  
15 516  0.0295 0.006600000670000001 0  0.00659999967 0 0  7448.468933358418  0  
15 517  0.0295 0.00680000066 0  0.006799999660000001 0 0  7468.42268362398  0  
15 517  0.0295 0.00700000065 0  0.00699999965 0 0  7489.889120203967  0  
15 517  0.0295 0.00720000064 0  0.00719999964 0 0  7511.370518758409  0  
15 517  0.0295 0.00740000063 0  0.00739999963 0 0  7532.866751286598  0  
15 517  0.0295 0.00760000062 0  0.007599999620000001 0 0  7554.377691156809  0  
15 517  0.0295 0.007800000610000001 0  0.00779999961 0 0  7575.903213089458  0  
15 517  0.0295 0.008000000600000001 0  0.0079999996 0 0  7597.443193140263  0  
15 518  0.0295 0.008200000589999999 0  0.00819999959 0 0  7623.92472686985  0  
15 518  0.0295 0.008400000580000001 0  0.008399999579999999 0 0  7650.423481581842  0  
15 518  0.0295 0.00860000057 0  0.008599999570000001 0 0  7676.939293573397  0  
15 518  0.0295 0.00880000056 0  0.008799999560000001 0 0  7703.471986708005  0  
15 518  0.0295 0.009000000550000001 0  0.00899999955 0 0  7730.021387156046  0  
15 518  0.0295 0.009200000540000001 0  0.009199999540000002 0 0  7756.587323359147  0  
15 519  0.0295 0.009400000529999999 0  0.00939999953 0 0  7784.973544237029  0  
15 519  0.0295 0.009600000520000001 0  0.009599999519999999 0 0  7816.984789812034  0  
15 519  0.0295 0.00980000051 0  0.009799999510000001 0 0  7849.013577498003  0  
15 519  0.0295 0.0100000005 0  0.0099999995 0 0  7881.05969342048  0  
15 519  0.0295 0.01020000049 0  0.01019999949 0 0  7913.122927054723  0  
15 519  0.0295 0.01040000048 0  0.01039999948 0 0  7945.203071162783  0  
15 519  0.0295 0.01060000047 0  0.01059999947 0 0  7977.299921731885  0  
15 520  0.0295 0.01080000046 0  0.01079999946 0 0  8013.371048979125  0  
15 520  0.0295 0.01100000045 0  0.01099999945 0 0  8051.437005753493  0  
15 520  0.0295 0.01120000044 0  0.01119999944 0 0  8089.518637622782  0  
15 520  0.0295 0.01140000043 0  0.01139999943 0 0  8127.615724251838  0  
15 520  0.0295 0.01160000042 0  0.01159999942 0 0  8165.728049328762  0  
15 520  0.0295 0.01180000041 0  0.01179999941 0 0  8203.855400475626  0  
15 520  0.0295 0.0120000004 0  0.0119999994 0 0  8241.997569161327  0  
15 521  0.0295 0.01220000039 0  0.01219999939 0 0  8286.637814065416  0  
15 521  0.0295 0.01240000038 0  0.01239999938 0 0  8331.290021775631  0  
15 521  0.0295 0.01260000037 0  0.01259999937 0 0  8375.954013732699  0  
15 521  0.0295 0.01280000036 0  0.01279999936 0 0  8420.629602421588  0  
15 521  0.0295 0.01300000035 0  0.01299999935 0 0  8465.316604237543  0  
15 521  0.0295 0.01320000034 0  0.01319999934 0 0  8510.014839385891  0  
15 522  0.0295 0.01340000033 0  0.01339999933 0 0  8557.06904848872  0  
15 522  0.0295 0.01360000032 0  0.01359999932 0 0  8608.821306203854  0  
15 522  0.0295 0.01380000031 0  0.01379999931 0 0  8660.580362960136  0  
15 522  0.0295 0.0140000003 0  0.0139999993 0 0  8712.346097580576  0  
15 522  0.0295 0.01420000029 0  0.01419999929 0 0  8764.118391735698  0  
15 522  0.0295 0.01440000028 0  0.01439999928 0 0  8815.897129860792  0  
15 522  0.0295 0.01460000027 0  0.01459999927 0 0  8867.682199076093  0  
15 523  0.0295 0.01480000026 0  0.01479999926 0 0  8924.516904734841  0  
15 523  0.0295 0.01500000025 0  0.01499999925 0 0  8983.87601631247  0  
15 523  0.0295 0.01520000024 0  0.01519999924 0 0  9043.237113900605  0  
15 523  0.0295 0.01540000023 0  0.01539999923 0 0  9102.600158644933  0  
15 523  0.0295 0.01560000022 0  0.01559999922 0 0  9161.9651126969  0  
15 523  0.0295 0.01580000021 0  0.01579999921 0 0  9221.331939181342  0  
15 523  0.0295 0.0160000002 0  0.0159999992 0 0  9280.700602165514  0  
15 524  0.0295 0.01620000019 0  0.01619999919 0 0  9348.123376259377  0  
15 524  0.0295 0.01640000018 0  0.01639999918 0 0  9415.546163888645  0  
15 524  0.0295 0.01660000017 0  0.01659999917 0 0  9482.968972645927  0  
15 524  0.0295 0.01680000016 0  0.01679999916 0 0  9550.391802083743  0  
15 524  0.0295 0.01700000015 0  0.01699999915 0 0  9617.814651767172  0  
15 524  0.0295 0.01720000014 0  0.01719999914 0 0  9685.237521273406  0  
15 525  0.0295 0.01740000013 0  0.01739999913 0 0  9755.483495957724  0  
15 525  0.0295 0.01760000012 0  0.01759999912 0 0  9831.378581883882  0  
15 525  0.0295 0.01780000011 0  0.01779999911 0 0  9907.2780140823  0  
15 525  0.0295 0.0180000001 0  0.0179999991 0 0  9983.181693422366  0  
15 525  0.0295 0.01820000009 0  0.01819999909 0 0  10059.08952376007  0  
15 525  0.0295 0.01840000008 0  0.01839999908 0 0  10135.0014118266  0  
15 525  0.0295 0.01860000007 0  0.01859999907 0 0  10210.91726712179  0  
15 526  0.0295 0.01880000006 0  0.01879999906 0 0  10292.69613171111  0  
15 526  0.0295 0.01900000005 0  0.01899999905 0 0  10377.42161239824  0  
15 526  0.0295 0.01920000004 0  0.01919999904 0 0  10462.16636612285  0  
15 526  0.0295 0.01940000003 0  0.01939999903 0 0  10546.92992830743  0  
15 526  0.0295 0.01960000002 0  0.01959999902 0 0  10631.71184908878  0  
15 526  0.0295 0.01980000001 0  0.01979999901 0 0  10716.51169274384  0  
15 526  0.0295 0.02 0  0.019999999 0 0  10801.32903714209  0  
15 527  0.0295 0.02019999999 0  0.02019999899 0 0  10895.14736011326  0  
15 527  0.0295 0.02039999998 0  0.02039999898 0 0  10989.01682829155  0  
15 527  0.0295 0.02059999997 0  0.02059999897 0 0  11082.93614211878  0  
15 527  0.0295 0.02079999996 0  0.02079999896 0 0  11176.90404503884  0  
15 527  0.0295 0.02099999995 0  0.02099999895 0 0  11270.91932176094  0  
15 527  0.0295 0.02119999994 0  0.02119999894 0 0  11364.98079660488  0  
15 528  0.0295 0.02139999993 0  0.02139999893 0 0  11462.08553569868  0  
15 528  0.0295 0.02159999992 0  0.02159999892 0 0  11565.27271253377  0  
15 528  0.0295 0.02179999991 0  0.02179999891 0 0  11668.56449579775  0  
15 528  0.0295 0.0219999999 0  0.0219999989 0 0  11771.95813191728  0  
15 528  0.0295 0.02219999989 0  0.02219999889 0 0  11875.45096054644  0  
15 528  0.0295 0.02239999988 0  0.02239999888 0 0  11979.04041076669  0  
15 528  0.0295 0.02259999987 0  0.02259999887 0 0  12082.72399746546  0  
15 529  0.0295 0.02279999986 0  0.02279999886 0 0  12192.38901521115  0  
15 529  0.0295 0.02299999985 0  0.02299999885 0 0  12305.1736598673  0  
15 529  0.0295 0.02319999984 0  0.02319999884 0 0  12418.1452498  0  
15 529  0.0295 0.02339999983 0  0.02339999883 0 0  12531.29872898882  0  
15 529  0.0295 0.02359999982 0  0.02359999882 0 0  12644.62921439657  0  
15 529  0.0295 0.02379999981 0  0.02379999881 0 0  12758.13198898545  0  
15 529  0.0295 0.0239999998 0  0.0239999988 0 0  12871.80249504958  0  
15 530  0.0295 0.02419999979 0  0.02419999879 0 0  12994.0903188265  0  
15 530  0.0295 0.02439999978 0  0.02439999878 0 0  13116.69287685968  0  
15 530  0.0295 0.02459999977 0  0.02459999877 0 0  13239.60141741785  0  
15 530  0.0295 0.02479999976 0  0.02479999876 0 0  13362.80749739794  0  
15 530  0.0295 0.02499999975 0  0.02499999875 0 0  13486.30296215855  0  
15 530  0.0295 0.02519999974 0  0.02519999874 0 0  13610.07993422261  0  
15 531  0.0295 0.02539999973 0  0.02539999873 0 0  13736.69894593437  0  
15 531  0.0295 0.02559999972 0  0.02559999872 0 0  13868.87450110602  0  
15 531  0.0295 0.02579999971 0  0.02579999871 0 0  14001.53459308516  0  
15 531  0.0295 0.0259999997 0  0.0259999987 0 0  14134.66557910123  0  
15 531  0.0295 0.02619999969 0  0.02619999869 0 0  14268.25427802695  0  
15 531  0.0295 0.02639999968 0  0.02639999868 0 0  14402.28795329328  0  
15 531  0.0295 0.02659999967 0  0.02659999867 0 0  14536.75429641899  0  
15 532  0.0295 0.02679999966 0  0.02679999866 0 0  14676.13243074677  0  
15 532  0.0295 0.02699999965 0  0.02699999865 0 0  14818.43498110225  0  
15 532  0.0295 0.02719999964 0  0.02719999864 0 0  14961.45051879275  0  
15 532  0.0295 0.02739999963 0  0.02739999863 0 0  15105.15879215454  0  
15 532  0.0295 0.02759999962 0  0.02759999862 0 0  15249.54021663979  0  
15 532  0.0295 0.02779999961 0  0.02779999861 0 0  15394.57585237138  0  
15 532  0.0295 0.0279999996 0  0.0279999986 0 0  15540.24738228799  0  
15 533  0.0295 0.02819999959 0  0.02819999859 0 0  15691.97387857699  0  
15 533  0.0295 0.02839999958 0  0.02839999858 0 0  15844.74442601334  0  
15 533  0.0295 0.02859999957 0  0.02859999857 0 0  15998.52910545268  0  
15 533  0.0295 0.02879999956 0  0.02879999856 0 0  16153.29895231779  0  
15 533  0.0295 0.02899999955 0  0.02899999855 0 0  16309.0259194252  0  
15 533  0.0295 0.02919999954 0  0.02919999854 0 0  16465.68285041992  0  
15 534  0.0295 0.02939999953 0  0.02939999853 0 0  16624.40097424763  0  
15 534  0.0295 0.02959999952 0  0.02959999852 0 0  16786.71752375682  0  
15 534  0.0295 0.02979999951 0  0.02979999851 0 0  16950.48129781023  0  
15 534  0.0295 0.0299999995 0  0.0299999985 0 0  17115.65075501356  0  
15 534  0.0295 0.03019999949 0  0.03019999849 0 0  17282.18559219145  0  
15 534  0.0295 0.03039999948 0  0.03039999848 0 0  17450.04671780206  0  
15 534  0.0295 0.03059999947 0  0.03059999847 0 0  17619.19622454925  0  
15 535  0.0295 0.03079999946 0  0.03079999846 0 0  17790.48791167754  0  
15 535  0.0295 0.03099999945 0  0.03099999845 0 0  17964.11272832156  0  
15 535  0.0295 0.03119999944 0  0.03119999844 0 0  18139.70428171845  0  
15 535  0.0295 0.03139999943000001 0  0.03139999843 0 0  18317.20601163277  0  
15 535  0.0295 0.03159999942 0  0.03159999842 0 0  18496.56292528552  0  
15 535  0.0295 0.03179999941 0  0.03179999841 0 0  18677.72157832826  0  
15 535  0.0295 0.03199999940000001 0  0.0319999984 0 0  18860.63005305235  0  
15 536  0.0295 0.03219999939 0  0.03219999839000001 0 0  19044.03938017407  0  
15 536  0.0295 0.03239999938 0  0.03239999838 0 0  19230.15882032099  0  
15 536  0.0295 0.03259999937 0  0.03259999837 0 0  19418.91045394412  0  
15 536  0.0295 0.03279999936 0  0.03279999836 0 0  19610.2182752822  0  
15 536  0.0295 0.03299999935 0  0.03299999835 0 0  19804.0082057271  0  
15 536  0.0295 0.03319999934 0  0.03319999834 0 0  20000.20809499697  0  
15 537  0.0295 0.03339999933 0  0.03339999833 0 0  20197.14896491502  0  
15 537  0.0295 0.03359999932 0  0.03359999832 0 0  20394.10368309652  0  
15 537  0.0295 0.03379999931 0  0.03379999831 0 0  20594.64272171722  0  
15 537  0.0295 0.0339999993 0  0.0339999983 0 0  20798.66240184297  0  
15 537  0.0295 0.03419999929 0  0.03419999829 0 0  21006.06130736694  0  
15 537  0.0295 0.03439999928 0  0.03439999828 0 0  21216.74034021833  0  
15 537  0.0295 0.03459999927 0  0.03459999827 0 0  21430.60276221839  0  
15 538  0.0295 0.03479999926 0  0.03479999826 0 0  21642.11454642569  0  
15 538  0.0295 0.03499999925 0  0.03499999825 0 0  21855.42998142003  0  
15 538  0.0295 0.03519999924 0  0.03519999824 0 0  22073.43970289868  0  
15 538  0.0295 0.03539999923 0  0.03539999823 0 0  22296.0060094821  0  
15 538  0.0295 0.03559999922 0  0.03559999822000001 0 0  22522.99382064534  0  
15 538  0.0295 0.03579999921 0  0.03579999821 0 0  22754.27081511078  0  
15 538  0.0295 0.0359999992 0  0.0359999982 0 0  22989.70754539047  0  
15 539  0.0295 0.03619999919000001 0  0.03619999819000001 0 0  23217.51766720054  0  
15 539  0.0295 0.03639999918 0  0.03639999818 0 0  23451.60684869452  0  
15 539  0.0295 0.03659999917 0  0.03659999817 0 0  23691.78901783958  0  
15 539  0.0295 0.03679999916000001 0  0.03679999816000001 0 0  23937.88077226213  0  
15 539  0.0295 0.03699999915 0  0.03699999815 0 0  24189.70175073213  0  
15 539  0.0295 0.03719999914 0  0.03719999814 0 0  24447.07490954351  0  
15 540  0.0295 0.03739999913000001 0  0.03739999813 0 0  24704.29917126691  0  
15 540  0.0295 0.03759999912 0  0.03759999812 0 0  24957.74737549487  0  
15 540  0.0295 0.03779999911 0  0.03779999811 0 0  25219.2775969094  0  
15 540  0.0295 0.0379999991 0  0.0379999981 0 0  25488.64105628867  0  
15 540  0.0295 0.03819999909 0  0.03819999809 0 0  25765.59207971099  0  
15 540  0.0295 0.03839999908 0  0.03839999808 0 0  26049.88866531295  0  
15 540  0.0295 0.03859999907 0  0.03859999807 0 0  26341.29297638459  0  
15 541  0.0295 0.03879999906 0  0.03879999806 0 0  26626.30914458214  0  
15 541  0.0295 0.03899999905 0  0.03899999805 0 0  26914.64762899549  0  
15 541  0.0295 0.03919999904 0  0.03919999804 0 0  27213.27609552778  0  
15 541  0.0295 0.03939999903 0  0.03939999803 0 0  27521.8595890276  0  
15 541  0.0295 0.03959999902 0  0.03959999802 0 0  27840.06708241156  0  
15 541  0.0295 0.03979999901 0  0.03979999801 0 0  28167.57241219941  0  
15 541  0.0295 0.039999999 0  0.039999998 0 0  28504.05508990104  0  


==> fig/data/j_abs_av_mid_20.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 812  0.0395 1e-09 0  0 0 0  9011.868890314505  0  
15 812  0.0395 0.00020000099 0  0.00019999999 0 0  9013.160385304185  0  
15 812  0.0395 0.00040000098 0  0.00039999998 0 0  9014.451880584927  0  
15 812  0.0395 0.00060000097 0  0.00059999997 0 0  9015.743376156632  0  
15 812  0.0395 0.0008000009600000001 0  0.0007999999600000001 0 0  9017.034872019132  0  
15 812  0.0395 0.00100000095 0  0.00099999995 0 0  9018.326368172326  0  
15 812  0.0395 0.00120000094 0  0.00119999994 0 0  9019.617864616082  0  
15 813  0.0395 0.00140000093 0  0.00139999993 0 0  9021.845131109998  0  
15 813  0.0395 0.00160000092 0  0.00159999992 0 0  9025.943900813185  0  
15 813  0.0395 0.00180000091 0  0.00179999991 0 0  9030.042674854194  0  
15 813  0.0395 0.0020000009 0  0.0019999999 0 0  9034.14145322711  0  
15 813  0.0395 0.00220000089 0  0.00219999989 0 0  9038.240235926069  0  
15 813  0.0395 0.00240000088 0  0.00239999988 0 0  9042.339022945149  0  
15 813  0.0395 0.00260000087 0  0.00259999987 0 0  9046.437814278503  0  
15 814  0.0395 0.00280000086 0  0.002799999860000001 0 0  9052.452052192881  0  
15 814  0.0395 0.00300000085 0  0.00299999985 0 0  9059.423998348566  0  
15 814  0.0395 0.00320000084 0  0.00319999984 0 0  9066.395950567232  0  
15 814  0.0395 0.00340000083 0  0.00339999983 0 0  9073.367908834918  0  
15 814  0.0395 0.00360000082 0  0.00359999982 0 0  9080.339873137691  0  
15 814  0.0395 0.00380000081 0  0.00379999981 0 0  9087.311843461655  0  
15 815  0.0395 0.0040000008 0  0.0039999998 0 0  9094.283831718432  0  
15 815  0.0395 0.00420000079 0  0.00419999979 0 0  9104.237151669717  0  
15 815  0.0395 0.004400000780000001 0  0.00439999978 0 0  9114.190473148081  0  
15 815  0.0395 0.00460000077 0  0.004599999770000001 0 0  9124.143796148532  0  
15 815  0.0395 0.00480000076 0  0.00479999976 0 0  9134.097120666078  0  
15 815  0.0395 0.005000000750000001 0  0.00499999975 0 0  9144.050446695772  0  
15 815  0.0395 0.00520000074 0  0.005199999740000001 0 0  9154.003774232686  0  
15 816  0.0395 0.005400000730000001 0  0.00539999973 0 0  9165.0020516351  0  
15 816  0.0395 0.005600000720000001 0  0.005599999720000001 0 0  9178.090193392611  0  
15 816  0.0395 0.00580000071 0  0.00579999971 0 0  9191.178337560366  0  
15 816  0.0395 0.0060000007 0  0.0059999997 0 0  9204.266484128086  0  
15 816  0.0395 0.00620000069 0  0.00619999969 0 0  9217.354633085566  0  
15 816  0.0395 0.00640000068 0  0.006399999680000001 0 0  9230.442784422607  0  
15 816  0.0395 0.006600000670000001 0  0.00659999967 0 0  9243.530938129112  0  
15 817  0.0395 0.00680000066 0  0.006799999660000001 0 0  9258.797683105515  0  
15 817  0.0395 0.00700000065 0  0.00699999965 0 0  9275.153753426319  0  
15 817  0.0395 0.00720000064 0  0.00719999964 0 0  9291.509879686793  0  
15 817  0.0395 0.00740000063 0  0.00739999963 0 0  9307.866061592038  0  
15 817  0.0395 0.00760000062 0  0.007599999620000001 0 0  9324.222298849219  0  
15 817  0.0395 0.007800000610000001 0  0.00779999961 0 0  9340.578591167559  0  
15 817  0.0395 0.008000000600000001 0  0.0079999996 0 0  9356.934938258308  0  
15 818  0.0395 0.008200000589999999 0  0.00819999959 0 0  9376.724383279521  0  
15 818  0.0395 0.008400000580000001 0  0.008399999579999999 0 0  9396.514072758637  0  
15 818  0.0395 0.00860000057 0  0.008599999570000001 0 0  9416.304015388505  0  
15 818  0.0395 0.00880000056 0  0.008799999560000001 0 0  9436.094209576368  0  
15 818  0.0395 0.009000000550000001 0  0.00899999955 0 0  9455.884653742762  0  
15 818  0.0395 0.009200000540000001 0  0.009199999540000002 0 0  9475.675346321426  0  
15 819  0.0395 0.009400000529999999 0  0.00939999953 0 0  9496.644374584526  0  
15 819  0.0395 0.009600000520000001 0  0.009599999519999999 0 0  9519.970197994433  0  
15 819  0.0395 0.00980000051 0  0.009799999510000001 0 0  9543.29686223615  0  
15 819  0.0395 0.0100000005 0  0.0099999995 0 0  9566.624361159002  0  
15 819  0.0395 0.01020000049 0  0.01019999949 0 0  9589.952688671901  0  
15 819  0.0395 0.01040000048 0  0.01039999948 0 0  9613.281838742676  0  
15 819  0.0395 0.01060000047 0  0.01059999947 0 0  9636.611805397397  0  
15 820  0.0395 0.01080000046 0  0.01079999946 0 0  9662.55170334628  0  
15 820  0.0395 0.01100000045 0  0.01099999945 0 0  9689.79784584934  0  
15 820  0.0395 0.01120000044 0  0.01119999944 0 0  9717.045850240935  0  
15 820  0.0395 0.01140000043 0  0.01139999943 0 0  9744.29570090187  0  
15 820  0.0395 0.01160000042 0  0.01159999942 0 0  9771.547382386083  0  
15 820  0.0395 0.01180000041 0  0.01179999941 0 0  9798.80087941835  0  
15 820  0.0395 0.0120000004 0  0.0119999994 0 0  9826.056176891878  0  
15 821  0.0395 0.01220000039 0  0.01219999939 0 0  9857.467502495168  0  
15 821  0.0395 0.01240000038 0  0.01239999938 0 0  9888.883160452444  0  
15 821  0.0395 0.01260000037 0  0.01259999937 0 0  9920.303117832129  0  
15 821  0.0395 0.01280000036 0  0.01279999936 0 0  9951.727333911322  0  
15 821  0.0395 0.01300000035 0  0.01299999935 0 0  9983.155768474404  0  
15 821  0.0395 0.01320000034 0  0.01319999934 0 0  10014.58838180522  0  
15 822  0.0395 0.01340000033 0  0.01339999933 0 0  10047.47171251112  0  
15 822  0.0395 0.01360000032 0  0.01359999932 0 0  10083.25530349777  0  
15 822  0.0395 0.01380000031 0  0.01379999931 0 0  10119.04745377401  0  
15 822  0.0395 0.0140000003 0  0.0139999993 0 0  10154.84807283469  0  
15 822  0.0395 0.01420000029 0  0.01419999929 0 0  10190.65707142519  0  
15 822  0.0395 0.01440000028 0  0.01439999928 0 0  10226.47436152029  0  
15 822  0.0395 0.01460000027 0  0.01459999927 0 0  10262.29985630341  0  
15 823  0.0395 0.01480000026 0  0.01479999926 0 0  10301.16818606351  0  
15 823  0.0395 0.01500000025 0  0.01499999925 0 0  10341.56845367601  0  
15 823  0.0395 0.01520000024 0  0.01519999924 0 0  10381.9844469179  0  
15 823  0.0395 0.01540000023 0  0.01539999923 0 0  10422.41598284689  0  
15 823  0.0395 0.01560000022 0  0.01559999922 0 0  10462.86288127863  0  
15 823  0.0395 0.01580000021 0  0.01579999921 0 0  10503.32496473629  0  
15 823  0.0395 0.0160000002 0  0.0159999992 0 0  10543.80205840123  0  
15 824  0.0395 0.01620000019 0  0.01619999919 0 0  10589.04058979411  0  
15 824  0.0395 0.01640000018 0  0.01639999918 0 0  10634.30664321211  0  
15 824  0.0395 0.01660000017 0  0.01659999917 0 0  10679.59987337529  0  
15 824  0.0395 0.01680000016 0  0.01679999916 0 0  10724.91993596705  0  
15 824  0.0395 0.01700000015 0  0.01699999915 0 0  10770.26649226395  0  
15 824  0.0395 0.01720000014 0  0.01719999914 0 0  10815.63920902679  0  
15 825  0.0395 0.01740000013 0  0.01739999913 0 0  10862.64138547689  0  
15 825  0.0395 0.01760000012 0  0.01759999912 0 0  10912.88959810445  0  
15 825  0.0395 0.01780000011 0  0.01779999911 0 0  10963.18268677722  0  
15 825  0.0395 0.0180000001 0  0.0179999991 0 0  11013.52003671771  0  
15 825  0.0395 0.01820000009 0  0.01819999909 0 0  11063.9010438004  0  
15 825  0.0395 0.01840000008 0  0.01839999908 0 0  11114.32511433454  0  
15 825  0.0395 0.01860000007 0  0.01859999907 0 0  11164.79166485171  0  
15 826  0.0395 0.01880000006 0  0.01879999906 0 0  11218.67626381384  0  
15 826  0.0395 0.01900000005 0  0.01899999905 0 0  11274.31486139032  0  
15 826  0.0395 0.01920000004 0  0.01919999904 0 0  11330.02331729376  0  
15 826  0.0395 0.01940000003 0  0.01939999903 0 0  11385.80060611555  0  
15 826  0.0395 0.01960000002 0  0.01959999902 0 0  11441.64572118753  0  
15 826  0.0395 0.01980000001 0  0.01979999901 0 0  11497.55767418734  0  
15 826  0.0395 0.02 0  0.019999999 0 0  11553.53549475251  0  
15 827  0.0395 0.02019999999 0  0.02019999899 0 0  11614.58715603786  0  
15 827  0.0395 0.02039999998 0  0.02039999898 0 0  11675.74744211613  0  
15 827  0.0395 0.02059999997 0  0.02059999897 0 0  11737.0146548933  0  
15 827  0.0395 0.02079999996 0  0.02079999896 0 0  11798.3871286077  0  
15 827  0.0395 0.02099999995 0  0.02099999895 0 0  11859.86322914511  0  
15 827  0.0395 0.02119999994 0  0.02119999894 0 0  11921.44135336737  0  
15 828  0.0395 0.02139999993 0  0.02139999893 0 0  11984.77190863108  0  
15 828  0.0395 0.02159999992 0  0.02159999892 0 0  12051.54626903018  0  
15 828  0.0395 0.02179999991 0  0.02179999891 0 0  12118.47853763191  0  
15 828  0.0395 0.0219999999 0  0.0219999989 0 0  12185.56611238573  0  
15 828  0.0395 0.02219999989 0  0.02219999889 0 0  12252.80644225679  0  
15 828  0.0395 0.02239999988 0  0.02239999888 0 0  12320.19702615601  0  
15 828  0.0395 0.02259999987 0  0.02259999887 0 0  12387.73541189047  0  
15 829  0.0395 0.02279999986 0  0.02279999886 0 0  12458.58179678317  0  
15 829  0.0395 0.02299999985 0  0.02299999885 0 0  12531.22375423737  0  
15 829  0.0395 0.02319999984 0  0.02319999884 0 0  12604.09045496962  0  
15 829  0.0395 0.02339999983 0  0.02339999883 0 0  12677.17802359881  0  
15 829  0.0395 0.02359999982 0  0.02359999882 0 0  12750.48266198751  0  
15 829  0.0395 0.02379999981 0  0.02379999881 0 0  12824.00064768943  0  
15 829  0.0395 0.0239999998 0  0.0239999988 0 0  12897.72833241966  0  
15 830  0.0395 0.02419999979 0  0.02419999879 0 0  12976.37443013703  0  
15 830  0.0395 0.02439999978 0  0.02439999878 0 0  13055.33892877032  0  
15 830  0.0395 0.02459999977 0  0.02459999877 0 0  13134.61608113223  0  
15 830  0.0395 0.02479999976 0  0.02479999876 0 0  13214.20026002818  0  
15 830  0.0395 0.02499999975 0  0.02499999875 0 0  13294.08595147633  0  
15 830  0.0395 0.02519999974 0  0.02519999874 0 0  13374.26775259385  0  
15 831  0.0395 0.02539999973 0  0.02539999873 0 0  13456.09612741307  0  
15 831  0.0395 0.02559999972 0  0.02559999872 0 0  13541.02713358587  0  
15 831  0.0395 0.02579999971 0  0.02579999871 0 0  13626.39438775424  0  
15 831  0.0395 0.0259999997 0  0.0259999987 0 0  13712.18974214244  0  
15 831  0.0395 0.02619999969 0  0.02619999869 0 0  13798.40521126251  0  
15 831  0.0395 0.02639999968 0  0.02639999868 0 0  13885.03296934008  0  
15 831  0.0395 0.02659999967 0  0.02659999867 0 0  13972.06534771827  0  
15 832  0.0395 0.02679999966 0  0.02679999866 0 0  14061.95873521818  0  
15 832  0.0395 0.02699999965 0  0.02699999865 0 0  14153.64419597902  0  
15 832  0.0395 0.02719999964 0  0.02719999864 0 0  14245.91284153163  0  
15 832  0.0395 0.02739999963 0  0.02739999863 0 0  14338.75341364842  0  
15 832  0.0395 0.02759999962 0  0.02759999862 0 0  14432.15487489882  0  
15 832  0.0395 0.02779999961 0  0.02779999861 0 0  14526.106405898  0  
15 832  0.0395 0.0279999996 0  0.0279999986 0 0  14620.59740245347  0  
15 833  0.0395 0.02819999959 0  0.02819999859 0 0  14718.60868619854  0  
15 833  0.0395 0.02839999958 0  0.02839999858 0 0  14817.40223592256  0  
15 833  0.0395 0.02859999957 0  0.02859999857 0 0  14916.96250342439  0  
15 833  0.0395 0.02879999956 0  0.02879999856 0 0  15017.27423934779  0  
15 833  0.0395 0.02899999955 0  0.02899999855 0 0  15118.32248547276  0  
15 833  0.0395 0.02919999954 0  0.02919999854 0 0  15220.09257243485  0  
15 834  0.0395 0.02939999953 0  0.02939999853 0 0  15323.21598751449  0  
15 834  0.0395 0.02959999952 0  0.02959999852 0 0  15428.54990815683  0  
15 834  0.0395 0.02979999951 0  0.02979999851 0 0  15534.89587419496  0  
15 834  0.0395 0.0299999995 0  0.0299999985 0 0  15642.23324403518  0  
15 834  0.0395 0.03019999949 0  0.03019999849 0 0  15750.54174892552  0  
15 834  0.0395 0.03039999948 0  0.03039999848 0 0  15859.80149288189  0  
15 834  0.0395 0.03059999947 0  0.03059999847 0 0  15969.99295202469  0  
15 835  0.0395 0.03079999946 0  0.03079999846 0 0  16081.91417197226  0  
15 835  0.0395 0.03099999945 0  0.03099999845 0 0  16195.49674141091  0  
15 835  0.0395 0.03119999944 0  0.03119999844 0 0  16310.37719450451  0  
15 835  0.0395 0.03139999943000001 0  0.03139999843 0 0  16426.52830066554  0  
15 835  0.0395 0.03159999942 0  0.03159999842 0 0  16543.92329702091  0  
15 835  0.0395 0.03179999941 0  0.03179999841 0 0  16662.53589230787  0  
15 835  0.0395 0.03199999940000001 0  0.0319999984 0 0  16782.34026966373  0  
15 836  0.0395 0.03219999939 0  0.03219999839000001 0 0  16903.08744159402  0  
15 836  0.0395 0.03239999938 0  0.03239999838 0 0  17025.51859687189  0  
15 836  0.0395 0.03259999937 0  0.03259999837 0 0  17149.59767107581  0  
15 836  0.0395 0.03279999936 0  0.03279999836 0 0  17275.28915590674  0  
15 836  0.0395 0.03299999935 0  0.03299999835 0 0  17402.55811407305  0  
15 836  0.0395 0.03319999934 0  0.03319999834 0 0  17531.3701906118  0  
15 837  0.0395 0.03339999933 0  0.03339999833 0 0  17661.12672657799  0  
15 837  0.0395 0.03359999932 0  0.03359999832 0 0  17791.68189327408  0  
15 837  0.0395 0.03379999931 0  0.03379999831 0 0  17924.34771767368  0  
15 837  0.0395 0.0339999993 0  0.0339999983 0 0  18059.0776838159  0  
15 837  0.0395 0.03419999929 0  0.03419999829 0 0  18195.82594029545  0  
15 837  0.0395 0.03439999928 0  0.03439999828 0 0  18334.54732690085  0  
15 837  0.0395 0.03459999927 0  0.03459999827 0 0  18475.19739782536  0  
15 838  0.0395 0.03479999926 0  0.03479999826 0 0  18615.55724655538  0  
15 838  0.0395 0.03499999925 0  0.03499999825 0 0  18757.36554005481  0  
15 838  0.0395 0.03519999924 0  0.03519999824 0 0  18901.79045673382  0  
15 838  0.0395 0.03539999923 0  0.03539999823 0 0  19048.77248015984  0  
15 838  0.0395 0.03559999922 0  0.03559999822000001 0 0  19198.25287871528  0  
15 838  0.0395 0.03579999921 0  0.03579999821 0 0  19350.17375252446  0  
15 838  0.0395 0.0359999992 0  0.0359999982 0 0  19504.47807490006  0  
15 839  0.0395 0.03619999919000001 0  0.03619999819000001 0 0  19656.2186984144  0  
15 839  0.0395 0.03639999918 0  0.03639999818 0 0  19811.25875710656  0  
15 839  0.0395 0.03659999917 0  0.03659999817 0 0  19969.52142346303  0  
15 839  0.0395 0.03679999916000001 0  0.03679999816000001 0 0  20130.93069242578  0  
15 839  0.0395 0.03699999915 0  0.03699999815 0 0  20295.41148940651  0  
15 839  0.0395 0.03719999914 0  0.03719999814 0 0  20462.88974767251  0  
15 840  0.0395 0.03739999913000001 0  0.03739999813 0 0  20630.82345822307  0  
15 840  0.0395 0.03759999912 0  0.03759999812 0 0  20797.51393772786  0  
15 840  0.0395 0.03779999911 0  0.03779999811 0 0  20968.22824051658  0  
15 840  0.0395 0.0379999991 0  0.0379999981 0 0  21142.86889789565  0  
15 840  0.0395 0.03819999909 0  0.03819999809 0 0  21321.33942911663  0  
15 840  0.0395 0.03839999908 0  0.03839999808 0 0  21503.54447528121  0  
15 840  0.0395 0.03859999907 0  0.03859999807 0 0  21689.38991949717  0  
15 841  0.0395 0.03879999906 0  0.03879999806 0 0  21872.57106171309  0  
15 841  0.0395 0.03899999905 0  0.03899999805 0 0  22057.47545783306  0  
15 841  0.0395 0.03919999904 0  0.03919999804 0 0  22247.36049258191  0  
15 841  0.0395 0.03939999903 0  0.03939999803 0 0  22442.09974114833  0  
15 841  0.0395 0.03959999902 0  0.03959999802 0 0  22641.56795116392  0  
15 841  0.0395 0.03979999901 0  0.03979999801 0 0  22845.64125546634  0  
15 841  0.0395 0.039999999 0  0.039999998 0 0  23054.19736296463  0  


==> fig/data/j_abs_hphi_mid_1.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 242  0.0205 1e-09 0  0 0 0  7746.947244886556  0  
15 242  0.0205 0.00020000099 0  0.00019999999 0 0  7746.947244887077  0  
15 242  0.0205 0.00040000098 0  0.00039999998 0 0  7746.947244886081  0  
15 242  0.0205 0.00060000097 0  0.00059999997 0 0  7746.947244886409  0  
15 242  0.0205 0.0008000009600000001 0  0.0007999999600000001 0 0  7746.947244885796  0  
15 242  0.0205 0.00100000095 0  0.00099999995 0 0  7746.947244886504  0  
15 242  0.0205 0.00120000094 0  0.00119999994 0 0  7746.9472448857  0  
15 243  0.0205 0.00140000093 0  0.00139999993 0 0  7776.412150390894  0  
15 243  0.0205 0.00160000092 0  0.00159999992 0 0  7776.412150390385  0  
15 243  0.0205 0.00180000091 0  0.00179999991 0 0  7776.412150390225  0  
15 243  0.0205 0.0020000009 0  0.0019999999 0 0  7776.412150390405  0  
15 243  0.0205 0.00220000089 0  0.00219999989 0 0  7776.412150390154  0  
15 243  0.0205 0.00240000088 0  0.00239999988 0 0  7776.412150389724  0  
15 243  0.0205 0.00260000087 0  0.00259999987 0 0  7776.412150390142  0  
15 244  0.0205 0.00280000086 0  0.002799999860000001 0 0  7835.815308370605  0  
15 244  0.0205 0.00300000085 0  0.00299999985 0 0  7835.815308371183  0  
15 244  0.0205 0.00320000084 0  0.00319999984 0 0  7835.815308370537  0  
15 244  0.0205 0.00340000083 0  0.00339999983 0 0  7835.815308370356  0  
15 244  0.0205 0.00360000082 0  0.00359999982 0 0  7835.815308370052  0  
15 244  0.0205 0.00380000081 0  0.00379999981 0 0  7835.815308370036  0  
15 245  0.0205 0.0040000008 0  0.0039999998 0 0  7924.796800446451  0  
15 245  0.0205 0.00420000079 0  0.00419999979 0 0  7924.796800446748  0  
15 245  0.0205 0.004400000780000001 0  0.00439999978 0 0  7924.796800446421  0  
15 245  0.0205 0.00460000077 0  0.004599999770000001 0 0  7924.796800445981  0  
15 245  0.0205 0.00480000076 0  0.00479999976 0 0  7924.796800445967  0  
15 245  0.0205 0.005000000750000001 0  0.00499999975 0 0  7924.796800445641  0  
15 245  0.0205 0.00520000074 0  0.005199999740000001 0 0  7924.796800445835  0  
15 246  0.0205 0.005400000730000001 0  0.00539999973 0 0  8044.513580665383  0  
15 246  0.0205 0.005600000720000001 0  0.005599999720000001 0 0  8044.513580664723  0  
15 246  0.0205 0.00580000071 0  0.00579999971 0 0  8044.513580664412  0  
15 246  0.0205 0.0060000007 0  0.0059999997 0 0  8044.513580664468  0  
15 246  0.0205 0.00620000069 0  0.00619999969 0 0  8044.51358066481  0  
15 246  0.0205 0.00640000068 0  0.006399999680000001 0 0  8044.513580664617  0  
15 246  0.0205 0.006600000670000001 0  0.00659999967 0 0  8044.513580663925  0  
15 247  0.0205 0.00680000066 0  0.006799999660000001 0 0  8195.727497842789  0  
15 247  0.0205 0.00700000065 0  0.00699999965 0 0  8195.72749784261  0  
15 247  0.0205 0.00720000064 0  0.00719999964 0 0  8195.727497842785  0  
15 247  0.0205 0.00740000063 0  0.00739999963 0 0  8195.72749784237  0  
15 247  0.0205 0.00760000062 0  0.007599999620000001 0 0  8195.727497842512  0  
15 247  0.0205 0.007800000610000001 0  0.00779999961 0 0  8195.727497841826  0  
15 247  0.0205 0.008000000600000001 0  0.0079999996 0 0  8195.727497842185  0  
15 248  0.0205 0.008200000589999999 0  0.00819999959 0 0  8378.732742959915  0  
15 248  0.0205 0.008400000580000001 0  0.008399999579999999 0 0  8378.732742960014  0  
15 248  0.0205 0.00860000057 0  0.008599999570000001 0 0  8378.732742959884  0  
15 248  0.0205 0.00880000056 0  0.008799999560000001 0 0  8378.732742959464  0  
15 248  0.0205 0.009000000550000001 0  0.00899999955 0 0  8378.732742959666  0  
15 248  0.0205 0.009200000540000001 0  0.009199999540000002 0 0  8378.732742959384  0  
15 249  0.0205 0.009400000529999999 0  0.00939999953 0 0  8594.751698214999  0  
15 249  0.0205 0.009600000520000001 0  0.009599999519999999 0 0  8594.751698214803  0  
15 249  0.0205 0.00980000051 0  0.009799999510000001 0 0  8594.751698214472  0  
15 249  0.0205 0.0100000005 0  0.0099999995 0 0  8594.751698214259  0  
15 249  0.0205 0.01020000049 0  0.01019999949 0 0  8594.751698213962  0  
15 249  0.0205 0.01040000048 0  0.01039999948 0 0  8594.751698214155  0  
15 249  0.0205 0.01060000047 0  0.01059999947 0 0  8594.751698213699  0  
15 250  0.0205 0.01080000046 0  0.01079999946 0 0  8845.664279650349  0  
15 250  0.0205 0.01100000045 0  0.01099999945 0 0  8845.664279650575  0  
15 250  0.0205 0.01120000044 0  0.01119999944 0 0  8845.664279649896  0  
15 250  0.0205 0.01140000043 0  0.01139999943 0 0  8845.664279649542  0  
15 250  0.0205 0.01160000042 0  0.01159999942 0 0  8845.66427964938  0  
15 250  0.0205 0.01180000041 0  0.01179999941 0 0  8845.664279649365  0  
15 250  0.0205 0.0120000004 0  0.0119999994 0 0  8845.664279649442  0  
15 251  0.0205 0.01220000039 0  0.01219999939 0 0  9132.500007262897  0  
15 251  0.0205 0.01240000038 0  0.01239999938 0 0  9132.500007262937  0  
15 251  0.0205 0.01260000037 0  0.01259999937 0 0  9132.500007263156  0  
15 251  0.0205 0.01280000036 0  0.01279999936 0 0  9132.500007262608  0  
15 251  0.0205 0.01300000035 0  0.01299999935 0 0  9132.500007262364  0  
15 251  0.0205 0.01320000034 0  0.01319999934 0 0  9132.500007262797  0  
15 252  0.0205 0.01340000033 0  0.01339999933 0 0  9457.137627504237  0  
15 252  0.0205 0.01360000032 0  0.01359999932 0 0  9457.137627504217  0  
15 252  0.0205 0.01380000031 0  0.01379999931 0 0  9457.137627503751  0  
15 252  0.0205 0.0140000003 0  0.0139999993 0 0  9457.137627503909  0  
15 252  0.0205 0.01420000029 0  0.01419999929 0 0  9457.137627503307  0  
15 252  0.0205 0.01440000028 0  0.01439999928 0 0  9457.137627503467  0  
15 252  0.0205 0.01460000027 0  0.01459999927 0 0  9457.1376275029  0  
15 253  0.0205 0.01480000026 0  0.01479999926 0 0  9822.031300185818  0  
15 253  0.0205 0.01500000025 0  0.01499999925 0 0  9822.031300185965  0  
15 253  0.0205 0.01520000024 0  0.01519999924 0 0  9822.03130018531  0  
15 253  0.0205 0.01540000023 0  0.01539999923 0 0  9822.031300185485  0  
15 253  0.0205 0.01560000022 0  0.01559999922 0 0  9822.031300184832  0  
15 253  0.0205 0.01580000021 0  0.01579999921 0 0  9822.031300185008  0  
15 253  0.0205 0.0160000002 0  0.0159999992 0 0  9822.03130018433  0  
15 254  0.0205 0.01620000019 0  0.01619999919 0 0  10229.45186135273  0  
15 254  0.0205 0.01640000018 0  0.01639999918 0 0  10229.45186135213  0  
15 254  0.0205 0.01660000017 0  0.01659999917 0 0  10229.45186135229  0  
15 254  0.0205 0.01680000016 0  0.01679999916 0 0  10229.45186135192  0  
15 254  0.0205 0.01700000015 0  0.01699999915 0 0  10229.45186135196  0  
15 254  0.0205 0.01720000014 0  0.01719999914 0 0  10229.45186135139  0  
15 255  0.0205 0.01740000013 0  0.01739999913 0 0  10682.57136023097  0  
15 255  0.0205 0.01760000012 0  0.01759999912 0 0  10682.57136023088  0  
15 255  0.0205 0.01780000011 0  0.01779999911 0 0  10682.57136023099  0  
15 255  0.0205 0.0180000001 0  0.0179999991 0 0  10682.57136023032  0  
15 255  0.0205 0.01820000009 0  0.01819999909 0 0  10682.57136023084  0  
15 255  0.0205 0.01840000008 0  0.01839999908 0 0  10682.5713602306  0  
15 255  0.0205 0.01860000007 0  0.01859999907 0 0  10682.57136022972  0  
15 256  0.0205 0.01880000006 0  0.01879999906 0 0  11185.32707413962  0  
15 256  0.0205 0.01900000005 0  0.01899999905 0 0  11185.32707413985  0  
15 256  0.0205 0.01920000004 0  0.01919999904 0 0  11185.3270741391  0  
15 256  0.0205 0.01940000003 0  0.01939999903 0 0  11185.32707413895  0  
15 256  0.0205 0.01960000002 0  0.01959999902 0 0  11185.32707413867  0  
15 256  0.0205 0.01980000001 0  0.01979999901 0 0  11185.32707413896  0  
15 256  0.0205 0.02 0  0.019999999 0 0  11185.32707413884  0  
15 257  0.0205 0.02019999999 0  0.02019999899 0 0  11742.55084563645  0  
15 257  0.0205 0.02039999998 0  0.02039999898 0 0  11742.55084563606  0  
15 257  0.0205 0.02059999997 0  0.02059999897 0 0  11742.55084563595  0  
15 257  0.0205 0.02079999996 0  0.02079999896 0 0  11742.55084563553  0  
15 257  0.0205 0.02099999995 0  0.02099999895 0 0  11742.5508456357  0  
15 257  0.0205 0.02119999994 0  0.02119999894 0 0  11742.55084563507  0  
15 258  0.0205 0.02139999993 0  0.02139999893 0 0  12359.62925762057  0  
15 258  0.0205 0.02159999992 0  0.02159999892 0 0  12359.62925762032  0  
15 258  0.0205 0.02179999991 0  0.02179999891 0 0  12359.62925762054  0  
15 258  0.0205 0.0219999999 0  0.0219999989 0 0  12359.62925762017  0  
15 258  0.0205 0.02219999989 0  0.02219999889 0 0  12359.62925761962  0  
15 258  0.0205 0.02239999988 0  0.02239999888 0 0  12359.62925761936  0  
15 258  0.0205 0.02259999987 0  0.02259999887 0 0  12359.62925761938  0  
15 259  0.0205 0.02279999986 0  0.02279999886 0 0  13042.4126211172  0  
15 259  0.0205 0.02299999985 0  0.02299999885 0 0  13042.41262111701  0  
15 259  0.0205 0.02319999984 0  0.02319999884 0 0  13042.41262111663  0  
15 259  0.0205 0.02339999983 0  0.02339999883 0 0  13042.41262111637  0  
15 259  0.0205 0.02359999982 0  0.02359999882 0 0  13042.41262111643  0  
15 259  0.0205 0.02379999981 0  0.02379999881 0 0  13042.41262111624  0  
15 259  0.0205 0.0239999998 0  0.0239999988 0 0  13042.41262111542  0  
15 260  0.0205 0.02419999979 0  0.02419999879 0 0  13798.60373002877  0  
15 260  0.0205 0.02439999978 0  0.02439999878 0 0  13798.60373002832  0  
15 260  0.0205 0.02459999977 0  0.02459999877 0 0  13798.6037300282  0  
15 260  0.0205 0.02479999976 0  0.02479999876 0 0  13798.60373002773  0  
15 260  0.0205 0.02499999975 0  0.02499999875 0 0  13798.60373002757  0  
15 260  0.0205 0.02519999974 0  0.02519999874 0 0  13798.60373002779  0  
15 261  0.0205 0.02539999973 0  0.02539999873 0 0  14637.04511964611  0  
15 261  0.0205 0.02559999972 0  0.02559999872 0 0  14637.04511964617  0  
15 261  0.0205 0.02579999971 0  0.02579999871 0 0  14637.04511964631  0  
15 261  0.0205 0.0259999997 0  0.0259999987 0 0  14637.04511964592  0  
15 261  0.0205 0.02619999969 0  0.02619999869 0 0  14637.0451196452  0  
15 261  0.0205 0.02639999968 0  0.02639999868 0 0  14637.0451196454  0  
15 261  0.0205 0.02659999967 0  0.02659999867 0 0  14637.04511964443  0  
15 262  0.0205 0.02679999966 0  0.02679999866 0 0  15568.57263943963  0  
15 262  0.0205 0.02699999965 0  0.02699999865 0 0  15568.57263943973  0  
15 262  0.0205 0.02719999964 0  0.02719999864 0 0  15568.57263943913  0  
15 262  0.0205 0.02739999963 0  0.02739999863 0 0  15568.57263943919  0  
15 262  0.0205 0.02759999962 0  0.02759999862 0 0  15568.57263943895  0  
15 262  0.0205 0.02779999961 0  0.02779999861 0 0  15568.57263943832  0  
15 262  0.0205 0.0279999996 0  0.0279999986 0 0  15568.57263943786  0  
15 263  0.0205 0.02819999959 0  0.02819999859 0 0  16603.89369573134  0  
15 263  0.0205 0.02839999958 0  0.02839999858 0 0  16603.89369573075  0  
15 263  0.0205 0.02859999957 0  0.02859999857 0 0  16603.89369572986  0  
15 263  0.0205 0.02879999956 0  0.02879999856 0 0  16603.89369573016  0  
15 263  0.0205 0.02899999955 0  0.02899999855 0 0  16603.8936957292  0  
15 263  0.0205 0.02919999954 0  0.02919999854 0 0  16603.89369572964  0  
15 264  0.0205 0.02939999953 0  0.02939999853 0 0  17755.88947579585  0  
15 264  0.0205 0.02959999952 0  0.02959999852 0 0  17755.88947579608  0  
15 264  0.0205 0.02979999951 0  0.02979999851 0 0  17755.8894757955  0  
15 264  0.0205 0.0299999995 0  0.0299999985 0 0  17755.88947579546  0  
15 264  0.0205 0.03019999949 0  0.03019999849 0 0  17755.88947579448  0  
15 264  0.0205 0.03039999948 0  0.03039999848 0 0  17755.8894757946  0  
15 264  0.0205 0.03059999947 0  0.03059999847 0 0  17755.88947579417  0  
15 265  0.0205 0.03079999946 0  0.03079999846 0 0  19039.0107018503  0  
15 265  0.0205 0.03099999945 0  0.03099999845 0 0  19039.01070184981  0  
15 265  0.0205 0.03119999944 0  0.03119999844 0 0  19039.01070184973  0  
15 265  0.0205 0.03139999943000001 0  0.03139999843 0 0  19039.01070184914  0  
15 265  0.0205 0.03159999942 0  0.03159999842 0 0  19039.01070184891  0  
15 265  0.0205 0.03179999941 0  0.03179999841 0 0  19039.01070184852  0  
15 265  0.0205 0.03199999940000001 0  0.0319999984 0 0  19039.01070184843  0  
15 266  0.0205 0.03219999939 0  0.03219999839000001 0 0  20469.8647967102  0  
15 266  0.0205 0.03239999938 0  0.03239999838 0 0  20469.86479670993  0  
15 266  0.0205 0.03259999937 0  0.03259999837 0 0  20469.86479670952  0  
15 266  0.0205 0.03279999936 0  0.03279999836 0 0  20469.86479670867  0  
15 266  0.0205 0.03299999935 0  0.03299999835 0 0  20469.86479670848  0  
15 266  0.0205 0.03319999934 0  0.03319999834 0 0  20469.86479670839  0  
15 267  0.0205 0.03339999933 0  0.03339999833 0 0  22066.52782722573  0  
15 267  0.0205 0.03359999932 0  0.03359999832 0 0  22066.52782722525  0  
15 267  0.0205 0.03379999931 0  0.03379999831 0 0  22066.52782722449  0  
15 267  0.0205 0.0339999993 0  0.0339999983 0 0  22066.52782722419  0  
15 267  0.0205 0.03419999929 0  0.03419999829 0 0  22066.52782722379  0  
15 267  0.0205 0.03439999928 0  0.03439999828 0 0  22066.52782722344  0  
15 267  0.0205 0.03459999927 0  0.03459999827 0 0  22066.52782722305  0  
15 268  0.0205 0.03479999926 0  0.03479999826 0 0  23847.73384135449  0  
15 268  0.0205 0.03499999925 0  0.03499999825 0 0  23847.73384135417  0  
15 268  0.0205 0.03519999924 0  0.03519999824 0 0  23847.7338413536  0  
15 268  0.0205 0.03539999923 0  0.03539999823 0 0  23847.73384135317  0  
15 268  0.0205 0.03559999922 0  0.03559999822000001 0 0  23847.73384135267  0  
15 268  0.0205 0.03579999921 0  0.03579999821 0 0  23847.73384135227  0  
15 268  0.0205 0.0359999992 0  0.0359999982 0 0  23847.73384135153  0  
15 269  0.0205 0.03619999919000001 0  0.03619999819000001 0 0  25832.35191571325  0  
15 269  0.0205 0.03639999918 0  0.03639999818 0 0  25832.35191571312  0  
15 269  0.0205 0.03659999917 0  0.03659999817 0 0  25832.3519157125  0  
15 269  0.0205 0.03679999916000001 0  0.03679999816000001 0 0  25832.35191571206  0  
15 269  0.0205 0.03699999915 0  0.03699999815 0 0  25832.35191571166  0  
15 269  0.0205 0.03719999914 0  0.03719999814 0 0  25832.35191571103  0  
15 270  0.0205 0.03739999913000001 0  0.03739999813 0 0  28041.76903245384  0  
15 270  0.0205 0.03759999912 0  0.03759999812 0 0  28041.76903245353  0  
15 270  0.0205 0.03779999911 0  0.03779999811 0 0  28041.76903245281  0  
15 270  0.0205 0.0379999991 0  0.0379999981 0 0  28041.76903245224  0  
15 270  0.0205 0.03819999909 0  0.03819999809 0 0  28041.76903245188  0  
15 270  0.0205 0.03839999908 0  0.03839999808 0 0  28041.76903245132  0  
15 270  0.0205 0.03859999907 0  0.03859999807 0 0  28041.76903245087  0  
15 271  0.0205 0.03879999906 0  0.03879999806 0 0  30495.15955695396  0  
15 271  0.0205 0.03899999905 0  0.03899999805 0 0  30495.15955695339  0  
15 271  0.0205 0.03919999904 0  0.03919999804 0 0  30495.15955695295  0  
15 271  0.0205 0.03939999903 0  0.03939999803 0 0  30495.15955695235  0  
15 271  0.0205 0.03959999902 0  0.03959999802 0 0  30495.15955695156  0  
15 271  0.0205 0.03979999901 0  0.03979999801 0 0  30495.15955695101  0  
15 271  0.0205 0.039999999 0  0.039999998 0 0  30495.15955695042  0  


==> fig/data/j_abs_hphi_mid_10.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 512  0.0295 1e-09 0  0 0 0  7179.483408929665  0  
15 512  0.0295 0.00020000099 0  0.00019999999 0 0  7179.483408929445  0  
15 512  0.0295 0.00040000098 0  0.00039999998 0 0  7179.483408929241  0  
15 512  0.0295 0.00060000097 0  0.00059999997 0 0  7179.483408929016  0  
15 512  0.0295 0.0008000009600000001 0  0.0007999999600000001 0 0  7179.483408928822  0  
15 512  0.0295 0.00100000095 0  0.00099999995 0 0  7179.483408928602  0  
15 512  0.0295 0.00120000094 0  0.00119999994 0 0  7179.483408928389  0  
15 513  0.0295 0.00140000093 0  0.00139999993 0 0  7202.344107976245  0  
15 513  0.0295 0.00160000092 0  0.00159999992 0 0  7202.344107976001  0  
15 513  0.0295 0.00180000091 0  0.00179999991 0 0  7202.344107975759  0  
15 513  0.0295 0.0020000009 0  0.0019999999 0 0  7202.344107975509  0  
15 513  0.0295 0.00220000089 0  0.00219999989 0 0  7202.344107975286  0  
15 513  0.0295 0.00240000088 0  0.00239999988 0 0  7202.344107975022  0  
15 513  0.0295 0.00260000087 0  0.00259999987 0 0  7202.344107974793  0  
15 514  0.0295 0.00280000086 0  0.002799999860000001 0 0  7248.706830800105  0  
15 514  0.0295 0.00300000085 0  0.00299999985 0 0  7248.706830799859  0  
15 514  0.0295 0.00320000084 0  0.00319999984 0 0  7248.706830799618  0  
15 514  0.0295 0.00340000083 0  0.00339999983 0 0  7248.706830799398  0  
15 514  0.0295 0.00360000082 0  0.00359999982 0 0  7248.706830799147  0  
15 514  0.0295 0.00380000081 0  0.00379999981 0 0  7248.706830798909  0  
15 515  0.0295 0.0040000008 0  0.0039999998 0 0  7319.834906517422  0  
15 515  0.0295 0.00420000079 0  0.00419999979 0 0  7319.834906517211  0  
15 515  0.0295 0.004400000780000001 0  0.00439999978 0 0  7319.834906517  0  
15 515  0.0295 0.00460000077 0  0.004599999770000001 0 0  7319.834906516771  0  
15 515  0.0295 0.00480000076 0  0.00479999976 0 0  7319.834906516563  0  
15 515  0.0295 0.005000000750000001 0  0.00499999975 0 0  7319.834906516367  0  
15 515  0.0295 0.00520000074 0  0.005199999740000001 0 0  7319.834906516157  0  
15 516  0.0295 0.005400000730000001 0  0.00539999973 0 0  7417.574590232669  0  
15 516  0.0295 0.005600000720000001 0  0.005599999720000001 0 0  7417.574590232429  0  
15 516  0.0295 0.00580000071 0  0.00579999971 0 0  7417.574590232186  0  
15 516  0.0295 0.0060000007 0  0.0059999997 0 0  7417.574590231958  0  
15 516  0.0295 0.00620000069 0  0.00619999969 0 0  7417.574590231726  0  
15 516  0.0295 0.00640000068 0  0.006399999680000001 0 0  7417.574590231493  0  
15 516  0.0295 0.006600000670000001 0  0.00659999967 0 0  7417.574590231266  0  
15 517  0.0295 0.00680000066 0  0.006799999660000001 0 0  7544.295847798945  0  
15 517  0.0295 0.00700000065 0  0.00699999965 0 0  7544.295847798714  0  
15 517  0.0295 0.00720000064 0  0.00719999964 0 0  7544.295847798468  0  
15 517  0.0295 0.00740000063 0  0.00739999963 0 0  7544.295847798213  0  
15 517  0.0295 0.00760000062 0  0.007599999620000001 0 0  7544.295847797987  0  
15 517  0.0295 0.007800000610000001 0  0.00779999961 0 0  7544.295847797734  0  
15 517  0.0295 0.008000000600000001 0  0.0079999996 0 0  7544.295847797499  0  
15 518  0.0295 0.008200000589999999 0  0.00819999959 0 0  7702.813469867876  0  
15 518  0.0295 0.008400000580000001 0  0.008399999579999999 0 0  7702.813469867596  0  
15 518  0.0295 0.00860000057 0  0.008599999570000001 0 0  7702.813469867361  0  
15 518  0.0295 0.00880000056 0  0.008799999560000001 0 0  7702.81346986712  0  
15 518  0.0295 0.009000000550000001 0  0.00899999955 0 0  7702.813469866869  0  
15 518  0.0295 0.009200000540000001 0  0.009199999540000002 0 0  7702.813469866625  0  
15 519  0.0295 0.009400000529999999 0  0.00939999953 0 0  7896.290605183959  0  
15 519  0.0295 0.009600000520000001 0  0.009599999519999999 0 0  7896.290605183714  0  
15 519  0.0295 0.00980000051 0  0.009799999510000001 0 0  7896.290605183476  0  
15 519  0.0295 0.0100000005 0  0.0099999995 0 0  7896.290605183245  0  
15 519  0.0295 0.01020000049 0  0.01019999949 0 0  7896.290605182993  0  
15 519  0.0295 0.01040000048 0  0.01039999948 0 0  7896.290605182761  0  
15 519  0.0295 0.01060000047 0  0.01059999947 0 0  7896.290605182524  0  
15 520  0.0295 0.01080000046 0  0.01079999946 0 0  8128.128923567195  0  
15 520  0.0295 0.01100000045 0  0.01099999945 0 0  8128.128923566928  0  
15 520  0.0295 0.01120000044 0  0.01119999944 0 0  8128.128923566676  0  
15 520  0.0295 0.01140000043 0  0.01139999943 0 0  8128.128923566412  0  
15 520  0.0295 0.01160000042 0  0.01159999942 0 0  8128.128923566183  0  
15 520  0.0295 0.01180000041 0  0.01179999941 0 0  8128.128923565911  0  
15 520  0.0295 0.0120000004 0  0.0119999994 0 0  8128.12892356565  0  
15 521  0.0295 0.01220000039 0  0.01219999939 0 0  8401.851748567982  0  
15 521  0.0295 0.01240000038 0  0.01239999938 0 0  8401.851748567742  0  
15 521  0.0295 0.01260000037 0  0.01259999937 0 0  8401.851748567491  0  
15 521  0.0295 0.01280000036 0  0.01279999936 0 0  8401.851748567229  0  
15 521  0.0295 0.01300000035 0  0.01299999935 0 0  8401.851748566958  0  
15 521  0.0295 0.01320000034 0  0.01319999934 0 0  8401.8517485667  0  
15 522  0.0295 0.01340000033 0  0.01339999933 0 0  8720.988057701446  0  
15 522  0.0295 0.01360000032 0  0.01359999932 0 0  8720.988057701148  0  
15 522  0.0295 0.01380000031 0  0.01379999931 0 0  8720.988057700879  0  
15 522  0.0295 0.0140000003 0  0.0139999993 0 0  8720.988057700584  0  
15 522  0.0295 0.01420000029 0  0.01419999929 0 0  8720.988057700306  0  
15 522  0.0295 0.01440000028 0  0.01439999928 0 0  8720.988057700015  0  
15 522  0.0295 0.01460000027 0  0.01459999927 0 0  8720.988057699726  0  
15 523  0.0295 0.01480000026 0  0.01479999926 0 0  9088.96573233291  0  
15 523  0.0295 0.01500000025 0  0.01499999925 0 0  9088.965732332619  0  
15 523  0.0295 0.01520000024 0  0.01519999924 0 0  9088.965732332339  0  
15 523  0.0295 0.01540000023 0  0.01539999923 0 0  9088.965732332059  0  
15 523  0.0295 0.01560000022 0  0.01559999922 0 0  9088.96573233177  0  
15 523  0.0295 0.01580000021 0  0.01579999921 0 0  9088.96573233148  0  
15 523  0.0295 0.0160000002 0  0.0159999992 0 0  9088.965732331193  0  
15 524  0.0295 0.01620000019 0  0.01619999919 0 0  9509.021616417771  0  
15 524  0.0295 0.01640000018 0  0.01639999918 0 0  9509.021616417485  0  
15 524  0.0295 0.01660000017 0  0.01659999917 0 0  9509.0216164172  0  
15 524  0.0295 0.01680000016 0  0.01679999916 0 0  9509.021616416921  0  
15 524  0.0295 0.01700000015 0  0.01699999915 0 0  9509.021616416625  0  
15 524  0.0295 0.01720000014 0  0.01719999914 0 0  9509.021616416336  0  
15 525  0.0295 0.01740000013 0  0.01739999913 0 0  9984.13397725729  0  
15 525  0.0295 0.01760000012 0  0.01759999912 0 0  9984.13397725697  0  
15 525  0.0295 0.01780000011 0  0.01779999911 0 0  9984.133977256628  0  
15 525  0.0295 0.0180000001 0  0.0179999991 0 0  9984.133977256286  0  
15 525  0.0295 0.01820000009 0  0.01819999909 0 0  9984.133977255979  0  
15 525  0.0295 0.01840000008 0  0.01839999908 0 0  9984.133977255642  0  
15 525  0.0295 0.01860000007 0  0.01859999907 0 0  9984.133977255316  0  
15 526  0.0295 0.01880000006 0  0.01879999906 0 0  10516.98041262048  0  
15 526  0.0295 0.01900000005 0  0.01899999905 0 0  10516.98041262017  0  
15 526  0.0295 0.01920000004 0  0.01919999904 0 0  10516.98041261986  0  
15 526  0.0295 0.01940000003 0  0.01939999903 0 0  10516.98041261954  0  
15 526  0.0295 0.01960000002 0  0.01959999902 0 0  10516.98041261922  0  
15 526  0.0295 0.01980000001 0  0.01979999901 0 0  10516.98041261889  0  
15 526  0.0295 0.02 0  0.019999999 0 0  10516.98041261856  0  
15 527  0.0295 0.02019999999 0  0.02019999899 0 0  11109.92192778733  0  
15 527  0.0295 0.02039999998 0  0.02039999898 0 0  11109.92192778699  0  
15 527  0.0295 0.02059999997 0  0.02059999897 0 0  11109.92192778664  0  
15 527  0.0295 0.02079999996 0  0.02079999896 0 0  11109.92192778626  0  
15 527  0.0295 0.02099999995 0  0.02099999895 0 0  11109.92192778589  0  
15 527  0.0295 0.02119999994 0  0.02119999894 0 0  11109.92192778554  0  
15 528  0.0295 0.02139999993 0  0.02139999893 0 0  11765.01265276722  0  
15 528  0.0295 0.02159999992 0  0.02159999892 0 0  11765.01265276682  0  
15 528  0.0295 0.02179999991 0  0.02179999891 0 0  11765.01265276645  0  
15 528  0.0295 0.0219999999 0  0.0219999989 0 0  11765.01265276606  0  
15 528  0.0295 0.02219999989 0  0.02219999889 0 0  11765.01265276569  0  
15 528  0.0295 0.02239999988 0  0.02239999888 0 0  11765.01265276533  0  
15 528  0.0295 0.02259999987 0  0.02259999887 0 0  11765.01265276494  0  
15 529  0.0295 0.02279999986 0  0.02279999886 0 0  12484.03518963167  0  
15 529  0.0295 0.02299999985 0  0.02299999885 0 0  12484.03518963132  0  
15 529  0.0295 0.02319999984 0  0.02319999884 0 0  12484.03518963095  0  
15 529  0.0295 0.02339999983 0  0.02339999883 0 0  12484.03518963058  0  
15 529  0.0295 0.02359999982 0  0.02359999882 0 0  12484.03518963019  0  
15 529  0.0295 0.02379999981 0  0.02379999881 0 0  12484.0351896298  0  
15 529  0.0295 0.0239999998 0  0.0239999988 0 0  12484.03518962943  0  
15 530  0.0295 0.02419999979 0  0.02419999879 0 0  13268.56441762741  0  
15 530  0.0295 0.02439999978 0  0.02439999878 0 0  13268.56441762702  0  
15 530  0.0295 0.02459999977 0  0.02459999877 0 0  13268.56441762659  0  
15 530  0.0295 0.02479999976 0  0.02479999876 0 0  13268.5644176262  0  
15 530  0.0295 0.02499999975 0  0.02499999875 0 0  13268.56441762574  0  
15 530  0.0295 0.02519999974 0  0.02519999874 0 0  13268.56441762533  0  
15 531  0.0295 0.02539999973 0  0.02539999873 0 0  14120.0681925669  0  
15 531  0.0295 0.02559999972 0  0.02559999872 0 0  14120.06819256647  0  
15 531  0.0295 0.02579999971 0  0.02579999871 0 0  14120.06819256604  0  
15 531  0.0295 0.0259999997 0  0.0259999987 0 0  14120.06819256562  0  
15 531  0.0295 0.02619999969 0  0.02619999869 0 0  14120.06819256514  0  
15 531  0.0295 0.02639999968 0  0.02639999868 0 0  14120.06819256472  0  
15 531  0.0295 0.02659999967 0  0.02659999867 0 0  14120.06819256427  0  
15 532  0.0295 0.02679999966 0  0.02679999866 0 0  15040.062236376  0  
15 532  0.0295 0.02699999965 0  0.02699999865 0 0  15040.06223637554  0  
15 532  0.0295 0.02719999964 0  0.02719999864 0 0  15040.06223637507  0  
15 532  0.0295 0.02739999963 0  0.02739999863 0 0  15040.06223637459  0  
15 532  0.0295 0.02759999962 0  0.02759999862 0 0  15040.0622363741  0  
15 532  0.0295 0.02779999961 0  0.02779999861 0 0  15040.06223637368  0  
15 532  0.0295 0.0279999996 0  0.0279999986 0 0  15040.06223637317  0  
15 533  0.0295 0.02819999959 0  0.02819999859 0 0  16030.34932894932  0  
15 533  0.0295 0.02839999958 0  0.02839999858 0 0  16030.34932894876  0  
15 533  0.0295 0.02859999957 0  0.02859999857 0 0  16030.34932894826  0  
15 533  0.0295 0.02879999956 0  0.02879999856 0 0  16030.34932894767  0  
15 533  0.0295 0.02899999955 0  0.02899999855 0 0  16030.34932894717  0  
15 533  0.0295 0.02919999954 0  0.02919999854 0 0  16030.34932894663  0  
15 534  0.0295 0.02939999953 0  0.02939999853 0 0  17093.39083956918  0  
15 534  0.0295 0.02959999952 0  0.02959999852 0 0  17093.39083956863  0  
15 534  0.0295 0.02979999951 0  0.02979999851 0 0  17093.39083956806  0  
15 534  0.0295 0.0299999995 0  0.0299999985 0 0  17093.39083956747  0  
15 534  0.0295 0.03019999949 0  0.03019999849 0 0  17093.39083956694  0  
15 534  0.0295 0.03039999948 0  0.03039999848 0 0  17093.39083956643  0  
15 534  0.0295 0.03059999947 0  0.03059999847 0 0  17093.39083956584  0  
15 535  0.0295 0.03079999946 0  0.03079999846 0 0  18232.88310266667  0  
15 535  0.0295 0.03099999945 0  0.03099999845 0 0  18232.88310266614  0  
15 535  0.0295 0.03119999944 0  0.03119999844 0 0  18232.88310266558  0  
15 535  0.0295 0.03139999943000001 0  0.03139999843 0 0  18232.88310266507  0  
15 535  0.0295 0.03159999942 0  0.03159999842 0 0  18232.88310266451  0  
15 535  0.0295 0.03179999941 0  0.03179999841 0 0  18232.88310266397  0  
15 535  0.0295 0.03199999940000001 0  0.0319999984 0 0  18232.88310266341  0  
15 536  0.0295 0.03219999939 0  0.03219999839000001 0 0  19454.64256996789  0  
15 536  0.0295 0.03239999938 0  0.03239999838 0 0  19454.64256996721  0  
15 536  0.0295 0.03259999937 0  0.03259999837 0 0  19454.64256996655  0  
15 536  0.0295 0.03279999936 0  0.03279999836 0 0  19454.64256996594  0  
15 536  0.0295 0.03299999935 0  0.03299999835 0 0  19454.64256996532  0  
15 536  0.0295 0.03319999934 0  0.03319999834 0 0  19454.64256996467  0  
15 537  0.0295 0.03339999933 0  0.03339999833 0 0  20767.93821829043  0  
15 537  0.0295 0.03359999932 0  0.03359999832 0 0  20767.93821828978  0  
15 537  0.0295 0.03379999931 0  0.03379999831 0 0  20767.93821828911  0  
15 537  0.0295 0.0339999993 0  0.0339999983 0 0  20767.93821828849  0  
15 537  0.0295 0.03419999929 0  0.03419999829 0 0  20767.93821828782  0  
15 537  0.0295 0.03439999928 0  0.03439999828 0 0  20767.93821828714  0  
15 537  0.0295 0.03459999927 0  0.03459999827 0 0  20767.93821828654  0  
15 538  0.0295 0.03479999926 0  0.03479999826 0 0  22187.43354302371  0  
15 538  0.0295 0.03499999925 0  0.03499999825 0 0  22187.43354302306  0  
15 538  0.0295 0.03519999924 0  0.03519999824 0 0  22187.43354302251  0  
15 538  0.0295 0.03539999923 0  0.03539999823 0 0  22187.43354302178  0  
15 538  0.0295 0.03559999922 0  0.03559999822000001 0 0  22187.43354302124  0  
15 538  0.0295 0.03579999921 0  0.03579999821 0 0  22187.43354302062  0  
15 538  0.0295 0.0359999992 0  0.0359999982 0 0  22187.43354301989  0  
15 539  0.0295 0.03619999919000001 0  0.03619999819000001 0 0  23735.88442187938  0  
15 539  0.0295 0.03639999918 0  0.03639999818 0 0  23735.8844218785  0  
15 539  0.0295 0.03659999917 0  0.03659999817 0 0  23735.88442187762  0  
15 539  0.0295 0.03679999916000001 0  0.03679999816000001 0 0  23735.88442187685  0  
15 539  0.0295 0.03699999915 0  0.03699999815 0 0  23735.88442187607  0  
15 539  0.0295 0.03719999914 0  0.03719999814 0 0  23735.88442187522  0  
15 540  0.0295 0.03739999913000001 0  0.03739999813 0 0  25447.64069602748  0  
15 540  0.0295 0.03759999912 0  0.03759999812 0 0  25447.64069602666  0  
15 540  0.0295 0.03779999911 0  0.03779999811 0 0  25447.64069602576  0  
15 540  0.0295 0.0379999991 0  0.0379999981 0 0  25447.64069602503  0  
15 540  0.0295 0.03819999909 0  0.03819999809 0 0  25447.64069602423  0  
15 540  0.0295 0.03839999908 0  0.03839999808 0 0  25447.64069602345  0  
15 540  0.0295 0.03859999907 0  0.03859999807 0 0  25447.64069602261  0  
15 541  0.0295 0.03879999906 0  0.03879999806 0 0  27372.6292285006  0  
15 541  0.0295 0.03899999905 0  0.03899999805 0 0  27372.62922849971  0  
15 541  0.0295 0.03919999904 0  0.03919999804 0 0  27372.62922849901  0  
15 541  0.0295 0.03939999903 0  0.03939999803 0 0  27372.62922849816  0  
15 541  0.0295 0.03959999902 0  0.03959999802 0 0  27372.6292284973  0  
15 541  0.0295 0.03979999901 0  0.03979999801 0 0  27372.62922849659  0  
15 541  0.0295 0.039999999 0  0.039999998 0 0  27372.62922849579  0  


==> fig/data/j_abs_hphi_mid_20.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 812  0.0395 1e-09 0  0 0 0  9001.057372382347  0  
15 812  0.0395 0.00020000099 0  0.00019999999 0 0  9001.057372382746  0  
15 812  0.0395 0.00040000098 0  0.00039999998 0 0  9001.057372383162  0  
15 812  0.0395 0.00060000097 0  0.00059999997 0 0  9001.057372383517  0  
15 812  0.0395 0.0008000009600000001 0  0.0007999999600000001 0 0  9001.057372383902  0  
15 812  0.0395 0.00100000095 0  0.00099999995 0 0  9001.057372384299  0  
15 812  0.0395 0.00120000094 0  0.00119999994 0 0  9001.057372384686  0  
15 813  0.0395 0.00140000093 0  0.00139999993 0 0  9020.558288061382  0  
15 813  0.0395 0.00160000092 0  0.00159999992 0 0  9020.558288061713  0  
15 813  0.0395 0.00180000091 0  0.00179999991 0 0  9020.558288062104  0  
15 813  0.0395 0.0020000009 0  0.0019999999 0 0  9020.558288062492  0  
15 813  0.0395 0.00220000089 0  0.00219999989 0 0  9020.558288062855  0  
15 813  0.0395 0.00240000088 0  0.00239999988 0 0  9020.558288063252  0  
15 813  0.0395 0.00260000087 0  0.00259999987 0 0  9020.558288063608  0  
15 814  0.0395 0.00280000086 0  0.002799999860000001 0 0  9058.101235281043  0  
15 814  0.0395 0.00300000085 0  0.00299999985 0 0  9058.101235281456  0  
15 814  0.0395 0.00320000084 0  0.00319999984 0 0  9058.101235281883  0  
15 814  0.0395 0.00340000083 0  0.00339999983 0 0  9058.101235282295  0  
15 814  0.0395 0.00360000082 0  0.00359999982 0 0  9058.101235282715  0  
15 814  0.0395 0.00380000081 0  0.00379999981 0 0  9058.101235283117  0  
15 815  0.0395 0.0040000008 0  0.0039999998 0 0  9114.483912565207  0  
15 815  0.0395 0.00420000079 0  0.00419999979 0 0  9114.483912565536  0  
15 815  0.0395 0.004400000780000001 0  0.00439999978 0 0  9114.483912565933  0  
15 815  0.0395 0.00460000077 0  0.004599999770000001 0 0  9114.48391256634  0  
15 815  0.0395 0.00480000076 0  0.00479999976 0 0  9114.483912566717  0  
15 815  0.0395 0.005000000750000001 0  0.00499999975 0 0  9114.483912567099  0  
15 815  0.0395 0.00520000074 0  0.005199999740000001 0 0  9114.483912567493  0  
15 816  0.0395 0.005400000730000001 0  0.00539999973 0 0  9190.761735669861  0  
15 816  0.0395 0.005600000720000001 0  0.005599999720000001 0 0  9190.76173567025  0  
15 816  0.0395 0.00580000071 0  0.00579999971 0 0  9190.761735670643  0  
15 816  0.0395 0.0060000007 0  0.0059999997 0 0  9190.761735671069  0  
15 816  0.0395 0.00620000069 0  0.00619999969 0 0  9190.76173567146  0  
15 816  0.0395 0.00640000068 0  0.006399999680000001 0 0  9190.761735671838  0  
15 816  0.0395 0.006600000670000001 0  0.00659999967 0 0  9190.761735672273  0  
15 817  0.0395 0.00680000066 0  0.006799999660000001 0 0  9287.764880135826  0  
15 817  0.0395 0.00700000065 0  0.00699999965 0 0  9287.764880136212  0  
15 817  0.0395 0.00720000064 0  0.00719999964 0 0  9287.764880136614  0  
15 817  0.0395 0.00740000063 0  0.00739999963 0 0  9287.764880137025  0  
15 817  0.0395 0.00760000062 0  0.007599999620000001 0 0  9287.764880137418  0  
15 817  0.0395 0.007800000610000001 0  0.00779999961 0 0  9287.764880137827  0  
15 817  0.0395 0.008000000600000001 0  0.0079999996 0 0  9287.764880138209  0  
15 818  0.0395 0.008200000589999999 0  0.00819999959 0 0  9407.04672567204  0  
15 818  0.0395 0.008400000580000001 0  0.008399999579999999 0 0  9407.046725672504  0  
15 818  0.0395 0.00860000057 0  0.008599999570000001 0 0  9407.046725672943  0  
15 818  0.0395 0.00880000056 0  0.008799999560000001 0 0  9407.046725673325  0  
15 818  0.0395 0.009000000550000001 0  0.00899999955 0 0  9407.046725673727  0  
15 818  0.0395 0.009200000540000001 0  0.009199999540000002 0 0  9407.046725674167  0  
15 819  0.0395 0.009400000529999999 0  0.00939999953 0 0  9549.923016023218  0  
15 819  0.0395 0.009600000520000001 0  0.009599999519999999 0 0  9549.923016023597  0  
15 819  0.0395 0.00980000051 0  0.009799999510000001 0 0  9549.923016023946  0  
15 819  0.0395 0.0100000005 0  0.0099999995 0 0  9549.923016024384  0  
15 819  0.0395 0.01020000049 0  0.01019999949 0 0  9549.923016024779  0  
15 819  0.0395 0.01040000048 0  0.01039999948 0 0  9549.923016025119  0  
15 819  0.0395 0.01060000047 0  0.01059999947 0 0  9549.923016025532  0  
15 820  0.0395 0.01080000046 0  0.01079999946 0 0  9718.263300766044  0  
15 820  0.0395 0.01100000045 0  0.01099999945 0 0  9718.26330076647  0  
15 820  0.0395 0.01120000044 0  0.01119999944 0 0  9718.263300766874  0  
15 820  0.0395 0.01140000043 0  0.01139999943 0 0  9718.263300767336  0  
15 820  0.0395 0.01160000042 0  0.01159999942 0 0  9718.263300767738  0  
15 820  0.0395 0.01180000041 0  0.01179999941 0 0  9718.263300768138  0  
15 820  0.0395 0.0120000004 0  0.0119999994 0 0  9718.26330076858  0  
15 821  0.0395 0.01220000039 0  0.01219999939 0 0  9912.420566360204  0  
15 821  0.0395 0.01240000038 0  0.01239999938 0 0  9912.420566360675  0  
15 821  0.0395 0.01260000037 0  0.01259999937 0 0  9912.420566361125  0  
15 821  0.0395 0.01280000036 0  0.01279999936 0 0  9912.420566361578  0  
15 821  0.0395 0.01300000035 0  0.01299999935 0 0  9912.420566362021  0  
15 821  0.0395 0.01320000034 0  0.01319999934 0 0  9912.420566362503  0  
15 822  0.0395 0.01340000033 0  0.01339999933 0 0  10134.80607875316  0  
15 822  0.0395 0.01360000032 0  0.01359999932 0 0  10134.80607875358  0  
15 822  0.0395 0.01380000031 0  0.01379999931 0 0  10134.80607875403  0  
15 822  0.0395 0.0140000003 0  0.0139999993 0 0  10134.80607875446  0  
15 822  0.0395 0.01420000029 0  0.01419999929 0 0  10134.80607875487  0  
15 822  0.0395 0.01440000028 0  0.01439999928 0 0  10134.8060787553  0  
15 822  0.0395 0.01460000027 0  0.01459999927 0 0  10134.80607875572  0  
15 823  0.0395 0.01480000026 0  0.01479999926 0 0  10387.06582698898  0  
15 823  0.0395 0.01500000025 0  0.01499999925 0 0  10387.06582698942  0  
15 823  0.0395 0.01520000024 0  0.01519999924 0 0  10387.06582698989  0  
15 823  0.0395 0.01540000023 0  0.01539999923 0 0  10387.06582699035  0  
15 823  0.0395 0.01560000022 0  0.01559999922 0 0  10387.06582699079  0  
15 823  0.0395 0.01580000021 0  0.01579999921 0 0  10387.06582699121  0  
15 823  0.0395 0.0160000002 0  0.0159999992 0 0  10387.06582699168  0  
15 824  0.0395 0.01620000019 0  0.01619999919 0 0  10670.92903056999  0  
15 824  0.0395 0.01640000018 0  0.01639999918 0 0  10670.9290305705  0  
15 824  0.0395 0.01660000017 0  0.01659999917 0 0  10670.92903057096  0  
15 824  0.0395 0.01680000016 0  0.01679999916 0 0  10670.9290305714  0  
15 824  0.0395 0.01700000015 0  0.01699999915 0 0  10670.92903057182  0  
15 824  0.0395 0.01720000014 0  0.01719999914 0 0  10670.92903057237  0  
15 825  0.0395 0.01740000013 0  0.01739999913 0 0  10988.24640683269  0  
15 825  0.0395 0.01760000012 0  0.01759999912 0 0  10988.24640683313  0  
15 825  0.0395 0.01780000011 0  0.01779999911 0 0  10988.24640683366  0  
15 825  0.0395 0.0180000001 0  0.0179999991 0 0  10988.24640683411  0  
15 825  0.0395 0.01820000009 0  0.01819999909 0 0  10988.24640683466  0  
15 825  0.0395 0.01840000008 0  0.01839999908 0 0  10988.24640683508  0  
15 825  0.0395 0.01860000007 0  0.01859999907 0 0  10988.24640683554  0  
15 826  0.0395 0.01880000006 0  0.01879999906 0 0  11340.34436020464  0  
15 826  0.0395 0.01900000005 0  0.01899999905 0 0  11340.34436020516  0  
15 826  0.0395 0.01920000004 0  0.01919999904 0 0  11340.34436020563  0  
15 826  0.0395 0.01940000003 0  0.01939999903 0 0  11340.34436020609  0  
15 826  0.0395 0.01960000002 0  0.01959999902 0 0  11340.34436020664  0  
15 826  0.0395 0.01980000001 0  0.01979999901 0 0  11340.3443602071  0  
15 826  0.0395 0.02 0  0.019999999 0 0  11340.3443602076  0  
15 827  0.0395 0.02019999999 0  0.02019999899 0 0  11728.54686063406  0  
15 827  0.0395 0.02039999998 0  0.02039999898 0 0  11728.54686063459  0  
15 827  0.0395 0.02059999997 0  0.02059999897 0 0  11728.54686063512  0  
15 827  0.0395 0.02079999996 0  0.02079999896 0 0  11728.54686063556  0  
15 827  0.0395 0.02099999995 0  0.02099999895 0 0  11728.54686063612  0  
15 827  0.0395 0.02119999994 0  0.02119999894 0 0  11728.54686063658  0  
15 828  0.0395 0.02139999993 0  0.02139999893 0 0  12155.51089077929  0  
15 828  0.0395 0.02159999992 0  0.02159999892 0 0  12155.51089077985  0  
15 828  0.0395 0.02179999991 0  0.02179999891 0 0  12155.5108907804  0  
15 828  0.0395 0.0219999999 0  0.0219999989 0 0  12155.51089078093  0  
15 828  0.0395 0.02219999989 0  0.02219999889 0 0  12155.51089078143  0  
15 828  0.0395 0.02239999988 0  0.02239999888 0 0  12155.51089078199  0  
15 828  0.0395 0.02259999987 0  0.02259999887 0 0  12155.51089078249  0  
15 829  0.0395 0.02279999986 0  0.02279999886 0 0  12622.06519946449  0  
15 829  0.0395 0.02299999985 0  0.02299999885 0 0  12622.06519946506  0  
15 829  0.0395 0.02319999984 0  0.02319999884 0 0  12622.06519946561  0  
15 829  0.0395 0.02339999983 0  0.02339999883 0 0  12622.06519946618  0  
15 829  0.0395 0.02359999982 0  0.02359999882 0 0  12622.06519946675  0  
15 829  0.0395 0.02379999981 0  0.02379999881 0 0  12622.06519946735  0  
15 829  0.0395 0.0239999998 0  0.0239999988 0 0  12622.06519946786  0  
15 830  0.0395 0.02419999979 0  0.02419999879 0 0  13129.29018858286  0  
15 830  0.0395 0.02439999978 0  0.02439999878 0 0  13129.29018858346  0  
15 830  0.0395 0.02459999977 0  0.02459999877 0 0  13129.29018858398  0  
15 830  0.0395 0.02479999976 0  0.02479999876 0 0  13129.29018858458  0  
15 830  0.0395 0.02499999975 0  0.02499999875 0 0  13129.29018858513  0  
15 830  0.0395 0.02519999974 0  0.02519999874 0 0  13129.29018858568  0  
15 831  0.0395 0.02539999973 0  0.02539999873 0 0  13679.09917289426  0  
15 831  0.0395 0.02559999972 0  0.02559999872 0 0  13679.09917289485  0  
15 831  0.0395 0.02579999971 0  0.02579999871 0 0  13679.09917289545  0  
15 831  0.0395 0.0259999997 0  0.0259999987 0 0  13679.09917289605  0  
15 831  0.0395 0.02619999969 0  0.02619999869 0 0  13679.09917289665  0  
15 831  0.0395 0.02639999968 0  0.02639999868 0 0  13679.09917289725  0  
15 831  0.0395 0.02659999967 0  0.02659999867 0 0  13679.0991728978  0  
15 832  0.0395 0.02679999966 0  0.02679999866 0 0  14274.24018312514  0  
15 832  0.0395 0.02699999965 0  0.02699999865 0 0  14274.24018312572  0  
15 832  0.0395 0.02719999964 0  0.02719999864 0 0  14274.24018312642  0  
15 832  0.0395 0.02739999963 0  0.02739999863 0 0  14274.24018312701  0  
15 832  0.0395 0.02759999962 0  0.02759999862 0 0  14274.24018312772  0  
15 832  0.0395 0.02779999961 0  0.02779999861 0 0  14274.24018312823  0  
15 832  0.0395 0.0279999996 0  0.0279999986 0 0  14274.24018312881  0  
15 833  0.0395 0.02819999959 0  0.02819999859 0 0  14916.9403367332  0  
15 833  0.0395 0.02839999958 0  0.02839999858 0 0  14916.94033673385  0  
15 833  0.0395 0.02859999957 0  0.02859999857 0 0  14916.94033673439  0  
15 833  0.0395 0.02879999956 0  0.02879999856 0 0  14916.94033673511  0  
15 833  0.0395 0.02899999955 0  0.02899999855 0 0  14916.94033673577  0  
15 833  0.0395 0.02919999954 0  0.02919999854 0 0  14916.94033673635  0  
15 834  0.0395 0.02939999953 0  0.02939999853 0 0  15609.70801575155  0  
15 834  0.0395 0.02959999952 0  0.02959999852 0 0  15609.70801575223  0  
15 834  0.0395 0.02979999951 0  0.02979999851 0 0  15609.70801575304  0  
15 834  0.0395 0.0299999995 0  0.0299999985 0 0  15609.7080157537  0  
15 834  0.0395 0.03019999949 0  0.03019999849 0 0  15609.70801575434  0  
15 834  0.0395 0.03039999948 0  0.03039999848 0 0  15609.70801575507  0  
15 834  0.0395 0.03059999947 0  0.03059999847 0 0  15609.70801575582  0  
15 835  0.0395 0.03079999946 0  0.03079999846 0 0  16355.17769962977  0  
15 835  0.0395 0.03099999945 0  0.03099999845 0 0  16355.17769963042  0  
15 835  0.0395 0.03119999944 0  0.03119999844 0 0  16355.17769963117  0  
15 835  0.0395 0.03139999943000001 0  0.03139999843 0 0  16355.17769963186  0  
15 835  0.0395 0.03159999942 0  0.03159999842 0 0  16355.17769963253  0  
15 835  0.0395 0.03179999941 0  0.03179999841 0 0  16355.17769963316  0  
15 835  0.0395 0.03199999940000001 0  0.0319999984 0 0  16355.17769963385  0  
15 836  0.0395 0.03219999939 0  0.03219999839000001 0 0  17158.83422449289  0  
15 836  0.0395 0.03239999938 0  0.03239999838 0 0  17158.83422449357  0  
15 836  0.0395 0.03259999937 0  0.03259999837 0 0  17158.83422449434  0  
15 836  0.0395 0.03279999936 0  0.03279999836 0 0  17158.83422449512  0  
15 836  0.0395 0.03299999935 0  0.03299999835 0 0  17158.8342244959  0  
15 836  0.0395 0.03319999934 0  0.03319999834 0 0  17158.83422449672  0  
15 837  0.0395 0.03339999933 0  0.03339999833 0 0  18027.92967167209  0  
15 837  0.0395 0.03359999932 0  0.03359999832 0 0  18027.92967167276  0  
15 837  0.0395 0.03379999931 0  0.03379999831 0 0  18027.9296716736  0  
15 837  0.0395 0.0339999993 0  0.0339999983 0 0  18027.92967167426  0  
15 837  0.0395 0.03419999929 0  0.03419999829 0 0  18027.92967167506  0  
15 837  0.0395 0.03439999928 0  0.03439999828 0 0  18027.9296716757  0  
15 837  0.0395 0.03459999927 0  0.03459999827 0 0  18027.92967167648  0  
15 838  0.0395 0.03479999926 0  0.03479999826 0 0  18970.52036801702  0  
15 838  0.0395 0.03499999925 0  0.03499999825 0 0  18970.52036801795  0  
15 838  0.0395 0.03519999924 0  0.03519999824 0 0  18970.52036801872  0  
15 838  0.0395 0.03539999923 0  0.03539999823 0 0  18970.5203680196  0  
15 838  0.0395 0.03559999922 0  0.03559999822000001 0 0  18970.52036802039  0  
15 838  0.0395 0.03579999921 0  0.03579999821 0 0  18970.52036802132  0  
15 838  0.0395 0.0359999992 0  0.0359999982 0 0  18970.52036802214  0  
15 839  0.0395 0.03619999919000001 0  0.03619999819000001 0 0  19996.57665643832  0  
15 839  0.0395 0.03639999918 0  0.03639999818 0 0  19996.57665643923  0  
15 839  0.0395 0.03659999917 0  0.03659999817 0 0  19996.57665644026  0  
15 839  0.0395 0.03679999916000001 0  0.03679999816000001 0 0  19996.57665644109  0  
15 839  0.0395 0.03699999915 0  0.03699999815 0 0  19996.57665644205  0  
15 839  0.0395 0.03719999914 0  0.03719999814 0 0  19996.57665644289  0  
15 840  0.0395 0.03739999913000001 0  0.03739999813 0 0  21119.63956319199  0  
15 840  0.0395 0.03759999912 0  0.03759999812 0 0  21119.63956319284  0  
15 840  0.0395 0.03779999911 0  0.03779999811 0 0  21119.63956319377  0  
15 840  0.0395 0.0379999991 0  0.0379999981 0 0  21119.63956319452  0  
15 840  0.0395 0.03819999909 0  0.03819999809 0 0  21119.63956319546  0  
15 840  0.0395 0.03839999908 0  0.03839999808 0 0  21119.63956319627  0  
15 840  0.0395 0.03859999907 0  0.03859999807 0 0  21119.63956319716  0  
15 841  0.0395 0.03879999906 0  0.03879999806 0 0  22354.99973350994  0  
15 841  0.0395 0.03899999905 0  0.03899999805 0 0  22354.99973351094  0  
15 841  0.0395 0.03919999904 0  0.03919999804 0 0  22354.99973351205  0  
15 841  0.0395 0.03939999903 0  0.03939999803 0 0  22354.99973351312  0  
15 841  0.0395 0.03959999902 0  0.03959999802 0 0  22354.99973351413  0  
15 841  0.0395 0.03979999901 0  0.03979999801 0 0  22354.99973351516  0  
15 841  0.0395 0.039999999 0  0.039999998 0 0  22354.9997335162  0  


==> fig/data/j_abs_res_mid_1.txt <==
# GetDP 3.6.0-git-becc4a2f, ascii
# PostData 'abs_j'
# Type Num  X Y Z  N1 N2 N3  Values  <Values>...
15 1534  0.0205 1e-09 0  0 0 0  7731.8134501935  0  
15 1534  0.0205 0.00020000099 0  0.00019999999 0 0  7731.813450193265  0  
15 1534  0.0205 0.00040000098 0  0.00039999998 0 0  7731.813450193644  0  
15 1534  0.0205 0.00060000097 0  0.00059999997 0 0  7731.8134501935  0  
15 1534  0.0205 0.0008000009600000001 0  0.0007999999600000001 0 0  7731.8134501935  0  
15 1534  0.0205 0.00100000095 0  0.00099999995 0 0  7731.8134501935  0  
15 1534  0.0205 0.00120000094 0  0.00119999994 0 0  7731.8134501935  0  
15 1535  0.0205 0.00140000093 0  0.00139999993 0 0  7761.206707562409  0  
15 1535  0.0205 0.00160000092 0  0.00159999992 0 0  7761.206707561526  0  
15 1535  0.0205 0.00180000091 0  0.00179999991 0 0  7761.206707561526  0  
15 1535  0.0205 0.0020000009 0  0.0019999999 0 0  7761.206707562535  0  
15 1535  0.0205 0.00220000089 0  0.00219999989 0 0  7761.206707561526  0  
15 1535  0.0205 0.00240000088 0  0.00239999988 0 0  7761.206707562535  0  
15 1535  0.0205 0.00260000087 0  0.00259999987 0 0  7761.206707562029  0  
15 1536  0.0205 0.00280000086 0  0.002799999860000001 0 0  7820.48559026654  0  
15 1536  0.0205 0.00300000085 0  0.00299999985 0 0  7820.485590266758  0  
15 1536  0.0205 0.00320000084 0  0.00319999984 0 0  7820.48559026644  0  
15 1536  0.0205 0.00340000083 0  0.00339999983 0 0  7820.485590266853  0  
15 1536  0.0205 0.00360000082 0  0.00359999982 0 0  7820.48559026687  0  
15 1536  0.0205 0.00380000081 0  0.00379999981 0 0  7820.48559026687  0  
15 1537  0.0205 0.0040000008 0  0.0039999998 0 0  7909.234957110218  0  
15 1537  0.0205 0.00420000079 0  0.00419999979 0 0  7909.234957109739  0  
15 1537  0.0205 0.004400000780000001 0  0.00439999978 0 0  7909.234957109739  0  
15 1537  0.0205 0.00460000077 0  0.004599999770000001 0 0  7909.23495711079  0  
15 1537  0.0205 0.00480000076 0  0.00479999976 0 0  7909.23495711079  0  
15 1537  0.0205 0.005000000750000001 0  0.00499999975 0 0  7909.234957110692  0  
15 1537  0.0205 0.00520000074 0  0.005199999740000001 0 0  7909.234957110692  0  
15 1538  0.0205 0.005400000730000001 0  0.00539999973 0 0  8028.630549305311  0  
15 1538  0.0205 0.005600000720000001 0  0.005599999720000001 0 0  8028.630549305157  0  
15 1538  0.0205 0.00580000071 0  0.00579999971 0 0  8028.630549305075  0  
15 1538  0.0205 0.0060000007 0  0.0059999997 0 0  8028.630549304679  0  
15 1538  0.0205 0.00620000069 0  0.00619999969 0 0  8028.630549305075  0  
15 1538  0.0205 0.00640000068 0  0.006399999680000001 0 0  8028.630549304598  0  
15 1538  0.0205 0.006600000670000001 0  0.00659999967 0 0  8028.630549305129  0  
15 1539  0.0205 0.00680000066 0  0.006799999660000001 0 0  8179.432529334452  0  
15 1539  0.0205 0.00700000065 0  0.00699999965 0 0  8179.432529334452  0  
15 1539  0.0205 0.00720000064 0  0.00719999964 0 0  8179.432529334968  0  
15 1539  0.0205 0.00740000063 0  0.00739999963 0 0  8179.432529334968  0  
15 1539  0.0205 0.00760000062 0  0.007599999620000001 0 0  8179.432529335095  0  
15 1539  0.0205 0.007800000610000001 0  0.00779999961 0 0  8179.432529334778  0  
15 1539  0.0205 0.008000000600000001 0  0.0079999996 0 0  8179.432529334968  0  
15 1540  0.0205 0.008200000589999999 0  0.00819999959 0 0  8361.937860466724  0  
15 1540  0.0205 0.008400000580000001 0  0.008399999579999999 0 0  8361.937860466185  0  
15 1540  0.0205 0.00860000057 0  0.008599999570000001 0 0  8361.937860466185  0  
15 1540  0.0205 0.00880000056 0  0.008799999560000001 0 0  8361.937860466223  0  
15 1540  0.0205 0.009000000550000001 0  0.00899999955 0 0  8361.937860466223  0  
15 1540  0.0205 0.009200000540000001 0  0.009199999540000002 0 0  8361.937860466223  0  
15 1541  0.0205 0.009400000529999999 0  0.00939999953 0 0  8577.351455653334  0  
15 1541  0.0205 0.009600000520000001 0  0.009599999519999999 0 0  8577.35145565419  0  
15 1541  0.0205 0.00980000051 0  0.009799999510000001 0 0  8577.351455654063  0  
15 1541  0.0205 0.0100000005 0  0.0099999995 0 0  8577.351455654063  0  
15 1541  0.0205 0.01020000049 0  0.01019999949 0 0  8577.35145565337  0  
15 1541  0.0205 0.01040000048 0  0.01039999948 0 0  8577.35145565337  0  
15 1541  0.0205 0.01060000047 0  0.01059999947 0 0  8577.351455653717  0  
15 1542  0.0205 0.01080000046 0  0.01079999946 0 0  8827.544114811402  0  
15 1542  0.0205 0.01100000045 0  0.01099999945 0 0  8827.544114811366  0  
15 1542  0.0205 0.01120000044 0  0.01119999944 0 0  8827.544114812106  0  
15 1542  0.0205 0.01140000043 0  0.01139999943 0 0  8827.544114812104  0  
15 1542  0.0205 0.01160000042 0  0.01159999942 0 0  8827.544114812086  0  
15 1542  0.0205 0.01180000041 0  0.01179999941 0 0  8827.544114812086  0  
15 1542  0.0205 0.0120000004 0  0.0119999994 0 0  8827.544114811453  0  
15 1543  0.0205 0.01220000039 0  0.01219999939 0 0  9113.544350635095  0  
15 1543  0.0205 0.01240000038 0  0.01239999938 0 0  9113.544350635095  0  
15 1543  0.0205 0.01260000037 0  0.01259999937 0 0  9113.544350635893  0  
15 1543  0.0205 0.01280000036 0  0.01279999936 0 0  9113.544350635071  0  
15 1543  0.0205 0.01300000035 0  0.01299999935 0 0  9113.544350635055  0  
15 1543  0.0205 0.01320000034 0  0.01319999934 0 0  9113.544350635082  0  
15 1544  0.0205 0.01340000033 0  0.01339999933 0 0  9437.233105451347  0  
15 1544  0.0205 0.01360000032 0  0.01359999932 0 0  9437.233105451263  0  
15 1544  0.0205 0.01380000031 0  0.01379999931 0 0  9437.233105451367  0  
15 1544  0.0205 0.0140000003 0  0.0139999993 0 0  9437.233105451367  0  
15 1544  0.0205 0.01420000029 0  0.01419999929 0 0  9437.23310545146  0  
15 1544  0.0205 0.01440000028 0  0.01439999928 0 0  9437.233105451451  0  
15 1544  0.0205 0.01460000027 0  0.01459999927 0 0  9437.233105451367  0  
15 1545  0.0205 0.01480000026 0  0.01479999926 0 0  9801.065277722566  0  
15 1545  0.0205 0.01500000025 0  0.01499999925 0 0  9801.065277722495  0  
15 1545  0.0205 0.01520000024 0  0.01519999924 0 0  9801.06527772218  0  
15 1545  0.0205 0.01540000023 0  0.01539999923 0 0  9801.06527772218  0  
15 1545  0.0205 0.01560000022 0  0.01559999922 0 0  9801.065277722055  0  
15 1545  0.0205 0.01580000021 0  0.01579999921 0 0  9801.065277722028  0  
15 1545  0.0205 0.0160000002 0  0.0159999992 0 0  9801.065277722235  0  
15 1546  0.0205 0.01620000019 0  0.01619999919 0 0  10207.34547983562  0  
15 1546  0.0205 0.01640000018 0  0.01639999918 0 0  10207.3454798351  0  
15 1546  0.0205 0.01660000017 0  0.01659999917 0 0  10207.34547983547  0  
15 1546  0.0205 0.01680000016 0  0.01679999916 0 0  10207.34547983562  0  
15 1546  0.0205 0.01700000015 0  0.01699999915 0 0  10207.34547983562  0  
15 1546  0.0205 0.01720000014 0  0.01719999914 0 0  10207.34547983586  0  
15 1547  0.0205 0.01740000013 0  0.01739999913 0 0  10659.31253661318  0  
15 1547  0.0205 0.01760000012 0  0.01759999912 0 0  10659.3125366131  0  
15 1547  0.0205 0.01780000011 0  0.01779999911 0 0  10659.31253661318  0  
15 1547  0.0205 0.0180000001 0  0.0179999991 0 0  10659.31253661294  0  
15 1547  0.0205 0.01820000009 0  0.01819999909 0 0  10659.31253661318  0  
15 1547  0.0205 0.01840000008 0  0.01839999908 0 0  10659.31253661265  0  
15 1547  0.0205 0.01860000007 0  0.01859999907 0 0  10659.31253661286  0  
15 1548  0.0205 0.01880000006 0  0.01879999906 0 0  11161.02007614743  0  
15 1548  0.0205 0.01900000005 0  0.01899999905 0 0  11161.02007614724  0  
15 1548  0.0205 0.01920000004 0  0.01919999904 0 0  11161.02007614771  0  
15 1548  0.0205 0.01940000003 0  0.01939999903 0 0  11161.02007614792  0  
15 1548  0.0205 0.01960000002 0  0.01959999902 0 0  11161.0200761478  0  
15 1548  0.0205 0.01980000001 0  0.01979999901 0 0  11161.02007614792  0  
15 1548  0.0205 0.02 0  0.019999999 0 0  11161.02007614792  0  
15 1549  0.0205 0.02019999999 0  0.02019999899 0 0  11716.51516699845  0  
15 1549  0.0205 0.02039999998 0  0.02039999898 0 0  11716.51516699882  0  
15 1549  0.0205 0.02059999997 0  0.02059999897 0 0  11716.51516699896  0  
15 1549  0.0205 0.02079999996 0  0.02079999896 0 0  11716.51516699896  0  
15 1549  0.0205 0.02099999995 0  0.02099999895 0 0  11716.5151669987  0  
15 1549  0.0205 0.02119999994 0  0.02119999894 0 0  11716.5151669987  0  
15 1550  0.0205 0.02139999993 0  0.02139999893 0 0  12331.42778784088  0  
15 1550  0.0205 0.02159999992 0  0.02159999892 0 0  12331.42778784132  0  
15 1550  0.0205 0.02179999991 0  0.02179999891 0 0  12331.42778784149  0  
15 1550  0.0205 0.0219999999 0  0.0219999989 0 0  12331.42778784134  0  
15 1550  0.0205 0.02219999989 0  0.02219999889 0 0  12331.42778784103  0  
15 1550  0.0205 0.02239999988 0  0.02239999888 0 0  12331.42778784148  0  
15 1550  0.0205 0.02259999987 0  0.02259999887 0 0  12331.42778784148  0  
15 1551  0.0205 0.02279999986 0  0.02279999886 0 0  13012.44613517584  0  
15 1551  0.0205 0.02299999985 0  0.02299999885 0 0  13012.44613517596  0  
15 1551  0.0205 0.02319999984 0  0.02319999884 0 0  13012.44613517527  0  
15 1551  0.0205 0.02339999983 0  0.02339999883 0 0  13012.44613517596  0  
15 1551  0.0205 0.02359999982 0  0.02359999882 0 0  13012.44613517539  0  
15 1551  0.0205 0.02379999981 0  0.02379999881 0 0  13012.44613517539  0  
15 1551  0.0205 0.0239999998 0  0.0239999988 0 0  13012.44613517561  0  
15 1552  0.0205 0.02419999979 0  0.02419999879 0 0  13766.71893167671  0  
15 1552  0.0205 0.02439999978 0  0.02439999878 0 0  13766.71893167683  0  
15 1552  0.0205 0.02459999977 0  0.02459999877 0 0  13766.71893167737  0  
15 1552  0.0205 0.02479999976 0  0.02479999876 0 0  13766.71893167737  0  
15 1552  0.0205 0.02499999975 0  0.02499999875 0 0  13766.71893167737  0  
15 1552  0.0205 0.02519999974 0  0.02519999874 0 0  13766.71893167737  0  
15 1553  0.0205 0.02539999973 0  0.02539999873 0 0  14603.27110565387  0  
15 1553  0.0205 0.02559999972 0  0.02559999872 0 0  14603.27110565339  0  
15 1553  0.0205 0.02579999971 0  0.02579999871 0 0  14603.27110565439  0  
15 1553  0.0205 0.0259999997 0  0.0259999987 0 0  14603.27110565414  0  
15 1553  0.0205 0.02619999969 0  0.02619999869 0 0  14603.27110565462  0  
15 1553  0.0205 0.02639999968 0  0.02639999868 0 0  14603.27110565435  0  
15 1553  0.0205 0.02659999967 0  0.02659999867 0 0  14603.27110565443  0  
15 1554  0.0205 0.02679999966 0  0.02679999866 0 0  15532.50118384279  0  
15 1554  0.0205 0.02699999965 0  0.02699999865 0 0  15532.50118384205  0  
15 1554  0.0205 0.02719999964 0  0.02719999864 0 0  15532.50118384273  0  
15 1554  0.0205 0.02739999963 0  0.02739999863 0 0  15532.50118384205  0  
15 1554  0.0205 0.02759999962 0  0.02759999862 0 0  15532.50118384205  0  
15 1554  0.0205 0.02779999961 0  0.02779999861 0 0  15532.50118384205  0  
15 1554  0.0205 0.0279999996 0  0.0279999986 0 0  15532.50118384292  0  
15 1555  0.0205 0.02819999959 0  0.02819999859 0 0  16565.96006562529  0  
15 1555  0.0205 0.02839999958 0  0.02839999858 0 0  16565.96006562529  0  
15 1555  0.0205 0.02859999957 0  0.02859999857 0 0  16565.96006562529  0  
15 1555  0.0205 0.02879999956 0  0.02879999856 0 0  16565.96006562529  0  
15 1555  0.0205 0.02899999955 0  0.02899999855 0 0  16565.96006562583  0  
15 1555  0.0205 0.02919999954 0  0.02919999854 0 0  16565.96006562583  0  
15 1556  0.0205 0.02939999953 0  0.02939999853 0 0  17716.34675500227  0  
15 1556  0.0205 0.02959999952 0  0.02959999852 0 0  17716.34675500168  0  
15 1556  0.0205 0.02979999951 0  0.02979999851 0 0  17716.34675500177  0  
15 1556  0.0205 0.0299999995 0  0.0299999985 0 0  17716.34675500118  0  
15 1556  0.0205 0.03019999949 0  0.03019999849 0 0  17716.34675500201  0  
15 1556  0.0205 0.03039999948 0  0.03039999848 0 0  17716.34675500175  0  
15 1556  0.0205 0.03059999947 0  0.03059999847 0 0  17716.34675500198  0  
15 1557  0.0205 0.03079999946 0  0.03079999846 0 0  18997.97643500032  0  
15 1557  0.0205 0.03099999945 0  0.03099999845 0 0  18997.97643500066  0  
15 1557  0.0205 0.03119999944 0  0.03119999844 0 0  18997.97643500029  0  
15 1557  0.0205 0.03139999943000001 0  0.03139999843 0 0  18997.97643500036  0  
15 1557  0.0205 0.03159999942 0  0.03159999842 0 0  18997.97643500046  0  
15 1557  0.0205 0.03179999941 0  0.03179999841 0 0  18997.97643500046  0  
15 1557  0.0205 0.03199999940000001 0  0.0319999984 0 0  18997.97643500022  0  
15 1558  0.0205 0.03219999939 0  0.03219999839000001 0 0  20427.48197510434  0  
15 1558  0.0205 0.03239999938 0  0.03239999838 0 0  20427.4819751048  0  
15 1558  0.0205 0.03259999937 0  0.03259999837 0 0  20427.48197510447  0  
15 1558  0.0205 0.03279999936 0  0.03279999836 0 0  20427.48197510445  0  
15 1558  0.0205 0.03299999935 0  0.03299999835 0 0  20427.48197510436  0  
15 1558  0.0205 0.03319999934 0  0.03319999834 0 0  20427.48197510434  0  
15 1559  0.0205 0.03339999933 0  0.03339999833 0 0  22023.00120621714  0  
15 1559  0.0205 0.03359999932 0  0.03359999832 0 0  22023.00120621687  0  
15 1559  0.0205 0.03379999931 0  0.03379999831 0 0  22023.00120621695  0  
15 1559  0.0205 0.0339999993 0  0.0339999983 0 0  22023.00120621695  0  
15 1559  0.0205 0.03419999929 0  0.03419999829 0 0  22023.0012062173  0  
15 1559  0.0205 0.03439999928 0  0.03439999828 0 0  22023.00120621714  0  
15 1559  0.0205 0.03459999927 0  0.03459999827 0 0  22023.00120621722  0  
15 1560  0.0205 0.03479999926 0  0.03479999826 0 0  23803.31817164575  0  
15 1560  0.0205 0.03499999925 0  0.03499999825 0 0  23803.31817164595  0  
15 1560  0.0205 0.03519999924 0  0.03519999824 0 0  23803.3181716458  0  
15 1560  0.0205 0.03539999923 0  0.03539999823 0 0  23803.31817164584  0  
15 1560  0.0205 0.03559999922 0  0.03559999822000001 0 0  23803.31817164567  0  
15 1560  0.0205 0.03579999921 0  0.03579999821 0 0  23803.31817164584  0  
15 1560  0.0205 0.0359999992 0  0.0359999982 0 0  23803.31817164584  0  
15 1561  0.0205 0.03619999919000001 0  0.03619999819000001 0 0  25787.33376197472  0  
15 1561  0.0205 0.03639999918 0  0.03639999818 0 0  25787.33376197477  0  
15 1561  0.0205 0.03659999917 0  0.03659999817 0 0  25787.33376197446  0  
15 1561  0.0205 0.03679999916000001 0  0.03679999816000001 0 0  25787.33376197483  0  
15 1561  0.0205 0.03699999915 0  0.03699999815 0 0  25787.33376197475  0  
15 1561  0.0205 0.03719999914 0  0.03719999814 0 0  25787.33376197497  0  
15 1562  0.0205 0.03739999913000001 0  0.03739999813 0 0  27996.45310484546  0  
15 1562  0.0205 0.03759999912 0  0.03759999812 0 0  27996.45310484588  0  
15 1562  0.0205 0.03779999911 0  0.03779999811 0 0  27996.45310484546  0  
15 1562  0.0205 0.0379999991 0  0.0379999981 0 0  27996.45310484572  0  
15 1562  0.0205 0.03819999909 0  0.03819999809 0 0  27996.4531048454  0  
15 1562  0.0205 0.03839999908 0  0.03839999808 0 0  27996.45310484546  0  
15 1562  0.0205 0.03859999907 0  0.03859999807 0 0  27996.45310484546  0  
15 1563  0.0205 0.03879999906 0  0.03879999806 0 0  30449.85380301431  0  
15 1563  0.0205 0.03899999905 0  0.03899999805 0 0  30449.85380301437  0  
15 1563  0.0205 0.03919999904 0  0.03919999804 0 0  30449.85380301437  0  
15 1563  0.0205 0.03939999903 0  0.03939999803 0 0  30449.8538030144  0  
15 1563  0.0205 0.03959999902 0  0.03959999802 0 0  30449.85380301438  0  
15 1563  0.0205 0.03979999901 0  0.03979999801 0 0  30449.85380301438  0  
15 1563  0.0205 0.039999999 0  0.039999998 0 0  30449.85380301436  0  

